Low-bit Quantization for Deep Graph Neural Networks with Smoothness-aware Message Propagation

Graph Neural Network (GNN) training and inference involve significant challenges of scalability with respect to both model sizes and number of layers, resulting in degradation of efficiency and accuracy for large and deep GNNs. We present an end-to-end solution that aims to address these challenges for efficient GNNs in resource constrained environments while avoiding the oversmoothing problem in deep GNNs. We introduce a quantization based approach for all stages of GNNs, from message passing in training to node classification, compressing the model and enabling efficient processing. The proposed GNN quantizer learns quantization ranges and reduces the model size with comparable accuracy even under low-bit quantization. To scale with the number of layers, we devise a message propagation mechanism in training that controls layer-wise changes of similarities between neighboring nodes. This objective is incorporated into a Lagrangian function with constraints and a differential multiplier method is utilized to iteratively find optimal embeddings. This mitigates oversmoothing and suppresses the quantization error to a bound. Significant improvements are demonstrated over state-of-the-art quantization methods and deep GNN approaches in both full-precision and quantized models. The proposed quantizer demonstrates superior performance in INT2 configurations across all stages of GNN, achieving a notable level of accuracy. In contrast, existing quantization approaches fail to generate satisfactory accuracy levels. Finally, the inference with INT2 and INT4 representations exhibits a speedup of 5.11 $\times$ and 4.70 $\times$ compared to full precision counterparts, respectively.

==> plots/2_bit_gamma_error.txt <==
scale_val error_val
0.0120 4.5900
0.0230 1.6000
0.0350 0.7170
0.0470 0.4070
0.0580 0.3160
0.0700 0.3090
0.0820 0.3190
0.0930 0.3280
0.1050 0.3400
0.1170 0.3500
0.1290 0.3560
0.1400 0.3570
0.1520 0.3530
0.1640 0.3460
0.1750 0.3380
0.1870 0.3280
0.1990 0.3190
0.2100 0.3090
0.2220 0.2990
0.2340 0.2890

==> plots/4_bit_gamma_error.txt <==
scale_val error_val
0.0017000 3.5830e+01
0.0033000 1.4620e+01
0.0050000 7.7400e+00
0.0067000 4.4900e+00
0.0083000 2.7300e+00
0.010000 1.7100e+00
0.011700 1.1030e+00
0.013400 7.8000e-01
0.015000 5.3000e-01
0.016700 4.1870e-01
0.018400 3.5700e-01
0.020000 3.2600e-01
0.021700 3.1110e-01
0.023400 3.0330e-01
0.025000 2.9700e-01
0.026700 2.8350e-01
0.028400 2.8800e-01
0.030100 2.8150e-01
0.031700 2.7500e-01
0.033400 2.7170e-01



==> plots/8_bit_gamma_error.txt <==
scale_val error_val
9.2000e-05 6.6100e+02
 1.8400e-04 2.7600e+02
 2.7600e-04 1.5100e+02
 3.6800e-04 9.0700e+01
 4.6000e-04 5.7300e+01
 5.5200e-04 3.7300e+01
 6.4400e-04 2.4700e+01
 7.3600e-04 1.6600e+01
 8.2800e-04 1.1170e+01
 9.2000e-04 7.6800e+00
 1.0100e-03 5.4600e+00
 1.1040e-03 3.9800e+00
 1.2000e-03 2.9300e+00
 1.2900e-03 2.1600e+00
 1.3800e-03 1.5700e+00
 1.4700e-03 1.1000e+00
 1.5600e-03 7.5600e-01
 1.6560e-03 4.8500e-01
 1.7480e-03 3.1600e-01
 1.8400e-03 2.8800e-01

==> plots/epoch_CS_baseline.txt <==
x DropEdge EMP APPNP GCN PairNorm SMP
1.000000000000000000e+00 1.715859700000000032e+02 2.124745100000000164e+00 1.118339800000000064e-02 9.785164999999999225e+00 1.993243300000000090e+03 1.425070800000000082e-01
2.000000000000000000e+00 1.287775100000000066e+02 3.041606000000000254e+00 7.076478999999999409e-02 2.925119400000000169e+01 1.326856299999999919e+03 1.254769000000000023e-01
3.000000000000000000e+00 1.015068399999999968e+02 5.721586000000000283e+00 2.388010799999999989e-01 7.064799000000000717e+01 1.204294300000000021e+03 1.244200099999999976e-01
4.000000000000000000e+00 8.562263000000000090e+01 9.706586999999998966e+00 5.994326999999999295e-01 1.449981200000000001e+02 1.195834399999999960e+03 1.388127399999999900e-01
5.000000000000000000e+00 7.410970999999999265e+01 1.263655399999999851e+01 1.267846800000000052e+00 2.661553299999999922e+02 1.266511600000000044e+03 1.721232500000000054e-01
6.000000000000000000e+00 6.518160000000000309e+01 1.312103100000000033e+01 2.389170200000000133e+00 4.505730599999999413e+02 1.429652999999999793e+03 2.224612800000000112e-01
7.000000000000000000e+00 5.959956700000000751e+01 1.217380700000000004e+01 4.141705499999999596e+00 7.153932999999999538e+02 1.623755000000000109e+03 2.898868299999999842e-01
8.000000000000000000e+00 5.528244999999999720e+01 1.114833900000000000e+01 6.747816999999999510e+00 1.078473400000000083e+03 1.643903999999999996e+03 3.784855300000000145e-01
9.000000000000000000e+00 5.292387399999999786e+01 1.095757700000000057e+01 1.045246600000000115e+01 1.558605800000000045e+03 1.645410000000000082e+03 4.873169399999999762e-01
1.000000000000000000e+01 5.335998499999999467e+01 1.193588100000000018e+01 1.554722800000000049e+01 2.174021999999999935e+03 1.634215599999999995e+03 6.151609999999999578e-01
1.100000000000000000e+01 5.528811300000000273e+01 1.407764300000000013e+01 2.231017999999999901e+01 2.938989500000000135e+03 1.597582999999999856e+03 7.628861700000000301e-01
1.200000000000000000e+01 5.919832199999999744e+01 1.771508000000000038e+01 3.099374000000000251e+01 3.864788599999999860e+03 1.589245400000000018e+03 9.378260400000000274e-01
1.300000000000000000e+01 6.600811999999999102e+01 2.277561599999999942e+01 4.182001500000000505e+01 4.957393000000000029e+03 1.602219000000000051e+03 1.142349799999999860e+00
1.400000000000000000e+01 7.641160600000000613e+01 2.921357000000000070e+01 5.487341700000000344e+01 6.217885299999999916e+03 1.627136799999999994e+03 1.391032999999999964e+00
1.500000000000000000e+01 9.468323000000000889e+01 3.668834000000000373e+01 7.020917000000000030e+01 7.643994599999999991e+03 1.640965099999999893e+03 1.692268500000000175e+00
1.600000000000000000e+01 1.195524899999999917e+02 4.543862500000000182e+01 8.785177600000000098e+01 9.231617000000000189e+03 1.660356700000000046e+03 2.050872800000000051e+00
1.700000000000000000e+01 1.619898799999999994e+02 5.582236500000000490e+01 1.078327399999999869e+02 1.097129999999999927e+04 1.649657500000000027e+03 2.479809799999999953e+00
1.800000000000000000e+01 2.364722299999999677e+02 6.741980999999999824e+01 1.302277399999999830e+02 1.284849699999999939e+04 1.628523400000000038e+03 2.988335600000000092e+00
1.900000000000000000e+01 3.523958399999999642e+02 8.146198000000001116e+01 1.552761399999999981e+02 1.484530899999999929e+04 1.626246599999999944e+03 3.591490000000000293e+00
2.000000000000000000e+01 4.335789200000000392e+02 9.929938500000000090e+01 1.831990199999999902e+02 1.694195300000000134e+04 1.640196000000000140e+03 4.316226000000000340e+00
2.100000000000000000e+01 4.970438800000000015e+02 1.211848139999999887e+02 2.142940000000000111e+02 1.912117799999999988e+04 1.649379500000000007e+03 5.171354000000000006e+00
2.200000000000000000e+01 5.896141400000000203e+02 1.474310899999999833e+02 2.489738999999999862e+02 2.136236700000000201e+04 1.659401100000000042e+03 6.171003299999999747e+00
2.300000000000000000e+01 7.165679299999999330e+02 1.795188799999999958e+02 2.874946600000000103e+02 2.365258599999999933e+04 1.636120599999999968e+03 7.346350699999999456e+00
2.400000000000000000e+01 8.740423599999999169e+02 2.189391299999999774e+02 3.301304600000000278e+02 2.597576599999999962e+04 1.601134399999999914e+03 8.720825999999998857e+00
2.500000000000000000e+01 9.570758699999998953e+02 2.623591600000000312e+02 3.771825299999999856e+02 2.832371700000000055e+04 1.618625199999999950e+03 1.030220700000000100e+01
2.600000000000000000e+01 1.013849600000000009e+03 3.075176999999999907e+02 4.290046700000000328e+02 3.068057200000000012e+04 1.707208399999999983e+03 1.209009000000000000e+01
2.700000000000000000e+01 1.029218499999999949e+03 3.582432299999999827e+02 4.860999499999999784e+02 3.302843400000000111e+04 1.766657699999999977e+03 1.410676199999999980e+01
2.800000000000000000e+01 1.061009999999999991e+03 4.170586000000000126e+02 5.485306400000000622e+02 3.535444999999999709e+04 1.799381800000000112e+03 1.636835299999999904e+01
2.900000000000000000e+01 1.088631499999999960e+03 4.850064700000000357e+02 6.161142599999999447e+02 3.765610500000000320e+04 1.813281700000000001e+03 1.889982000000000184e+01
3.000000000000000000e+01 1.128508700000000090e+03 5.497888000000000375e+02 6.887255999999999858e+02 3.992908600000000297e+04 1.853165799999999990e+03 2.170252600000000243e+01
3.100000000000000000e+01 1.155479100000000017e+03 6.087674599999999145e+02 7.657925400000000309e+02 4.215963300000000163e+04 1.881289600000000064e+03 2.478931799999999797e+01
3.200000000000000000e+01 1.170679100000000062e+03 6.630216699999999719e+02 8.467682999999999538e+02 4.434473000000000320e+04 1.883930200000000013e+03 2.811026799999999781e+01
3.300000000000000000e+01 1.159911399999999958e+03 7.235937000000000126e+02 9.301811000000000149e+02 4.648893799999999464e+04 1.939542999999999893e+03 3.177482800000000296e+01
3.400000000000000000e+01 1.169956500000000005e+03 7.945054299999999330e+02 1.015348100000000045e+03 4.858513700000000244e+04 1.975430699999999888e+03 3.581683999999999912e+01
3.500000000000000000e+01 1.213878799999999956e+03 8.696313499999999976e+02 1.101629200000000083e+03 5.064040000000000146e+04 1.962996599999999944e+03 4.026604000000000383e+01
3.600000000000000000e+01 1.285384000000000015e+03 9.444248000000000047e+02 1.187712199999999939e+03 5.267472299999999814e+04 1.986102000000000089e+03 4.514919299999999680e+01
3.700000000000000000e+01 1.328178699999999935e+03 1.014711599999999976e+03 1.272991700000000037e+03 5.467543799999999464e+04 2.046522600000000011e+03 5.047269399999999706e+01
3.800000000000000000e+01 1.364668599999999969e+03 1.088289199999999937e+03 1.356847400000000107e+03 5.664898999999999796e+04 2.079399699999999939e+03 5.631651300000000049e+01
3.900000000000000000e+01 1.388427699999999959e+03 1.140687699999999950e+03 1.438092300000000023e+03 5.859816999999999825e+04 2.095100800000000163e+03 6.253355999999999426e+01
4.000000000000000000e+01 1.440018800000000056e+03 1.179150399999999991e+03 1.516745200000000068e+03 6.052966799999999785e+04 2.069827400000000125e+03 6.920408000000000470e+01
4.100000000000000000e+01 1.502191900000000032e+03 1.215327099999999973e+03 1.591746000000000095e+03 6.243998400000000402e+04 1.993629500000000007e+03 7.628015000000000612e+01
4.200000000000000000e+01 1.520499099999999999e+03 1.268708499999999958e+03 1.663474400000000060e+03 6.432928500000000349e+04 1.947161100000000033e+03 8.380929000000000428e+01
4.300000000000000000e+01 1.566321200000000090e+03 1.330627400000000080e+03 1.731488399999999956e+03 6.619186999999999534e+04 1.923140900000000101e+03 9.163063999999999965e+01
4.400000000000000000e+01 1.603318600000000060e+03 1.394554599999999937e+03 1.795816700000000083e+03 6.802213999999999942e+04 1.917071300000000065e+03 9.970031000000000176e+01
4.500000000000000000e+01 1.627977000000000089e+03 1.457629200000000083e+03 1.855973999999999933e+03 6.983787500000000000e+04 1.953585399999999936e+03 1.080064300000000088e+02
4.600000000000000000e+01 1.614168599999999969e+03 1.518724200000000110e+03 1.912023999999999887e+03 7.161983599999999569e+04 2.026514599999999973e+03 1.167193600000000089e+02
4.700000000000000000e+01 1.558811400000000049e+03 1.547949100000000044e+03 1.964337899999999991e+03 7.337627000000000407e+04 2.037757100000000037e+03 1.257917300000000012e+02
4.800000000000000000e+01 1.526825399999999945e+03 1.555516800000000103e+03 2.013831500000000005e+03 7.509191999999999825e+04 2.085114300000000185e+03 1.351509599999999978e+02
4.900000000000000000e+01 1.514752400000000080e+03 1.565801500000000033e+03 2.060712399999999889e+03 7.676322999999999593e+04 2.159629600000000210e+03 1.447825600000000179e+02
5.000000000000000000e+01 1.517393900000000031e+03 1.600284400000000005e+03 2.105612799999999879e+03 7.838933999999999651e+04 2.149633299999999963e+03 1.546553000000000111e+02
5.100000000000000000e+01 1.521062999999999874e+03 1.623911700000000110e+03 2.148907999999999902e+03 7.998083999999999651e+04 2.157122299999999996e+03 1.596561399999999935e+02
5.200000000000000000e+01 1.495220199999999977e+03 1.650096800000000030e+03 2.190185800000000199e+03 8.153758999999999651e+04 2.135661099999999806e+03 1.646071799999999996e+02
5.300000000000000000e+01 1.454951700000000073e+03 1.674181800000000067e+03 2.230140600000000177e+03 8.306394999999999709e+04 2.100467799999999897e+03 1.696272699999999816e+02
5.400000000000000000e+01 1.430447899999999890e+03 1.692947799999999916e+03 2.268541999999999916e+03 8.457444500000000698e+04 2.102961200000000190e+03 1.746455699999999922e+02
5.500000000000000000e+01 1.379236900000000105e+03 1.707151900000000069e+03 2.304744099999999889e+03 8.604908599999999569e+04 2.083793500000000222e+03 1.796217300000000137e+02
5.600000000000000000e+01 1.343892599999999902e+03 1.718239100000000008e+03 2.339259300000000167e+03 8.749101600000000326e+04 2.048281700000000001e+03 1.845355800000000102e+02
5.700000000000000000e+01 1.308297499999999900e+03 1.731183700000000044e+03 2.372596700000000055e+03 8.889616400000000431e+04 2.032116600000000062e+03 1.894246699999999919e+02
5.800000000000000000e+01 1.272408699999999953e+03 1.742703400000000101e+03 2.403813700000000154e+03 9.027514999999999418e+04 2.033941499999999905e+03 1.943244300000000067e+02
5.900000000000000000e+01 1.234393100000000004e+03 1.756233799999999974e+03 2.433672599999999875e+03 9.165585000000000582e+04 2.058203599999999824e+03 1.992637300000000096e+02
6.000000000000000000e+01 1.234311400000000049e+03 1.764522799999999961e+03 2.461831299999999828e+03 9.301839999999999418e+04 2.083613800000000083e+03 2.040710799999999949e+02
6.100000000000000000e+01 1.245774899999999889e+03 1.770343299999999999e+03 2.488385299999999916e+03 9.435419500000000698e+04 2.089551300000000083e+03 2.088396800000000155e+02
6.200000000000000000e+01 1.276611599999999953e+03 1.769461199999999963e+03 2.512222000000000207e+03 9.565172999999999593e+04 2.121146699999999782e+03 2.135453500000000133e+02
6.300000000000000000e+01 1.327985799999999927e+03 1.768037999999999784e+03 2.534594700000000103e+03 9.691887500000000000e+04 2.160825400000000172e+03 2.181627299999999821e+02
6.400000000000000000e+01 1.378014200000000073e+03 1.769549999999999955e+03 2.554780299999999897e+03 9.816491000000000349e+04 2.206272500000000036e+03 2.227490500000000111e+02
6.500000000000000000e+01 1.417240999999999985e+03 1.776975699999999961e+03 2.572456499999999778e+03 9.938077999999999884e+04 2.229843800000000101e+03 2.273842799999999897e+02
6.600000000000000000e+01 1.446907099999999900e+03 1.798690000000000055e+03 2.588808300000000145e+03 1.005801999999999971e+05 2.262427700000000186e+03 2.319659299999999860e+02
6.700000000000000000e+01 1.467986900000000105e+03 1.823786900000000060e+03 2.604046100000000024e+03 1.017723699999999953e+05 2.273558799999999792e+03 2.364156600000000026e+02
6.800000000000000000e+01 1.501758399999999938e+03 1.847852000000000089e+03 2.618297900000000027e+03 1.029576999999999971e+05 2.272634500000000116e+03 2.409045100000000161e+02
6.900000000000000000e+01 1.534279899999999998e+03 1.865073999999999842e+03 2.632204600000000028e+03 1.041075899999999965e+05 2.272559999999999945e+03 2.453210799999999949e+02
7.000000000000000000e+01 1.529065299999999979e+03 1.873960700000000088e+03 2.644313700000000154e+03 1.052169450000000070e+05 2.249685300000000097e+03 2.496787400000000048e+02
7.100000000000000000e+01 1.522988399999999956e+03 1.878617799999999988e+03 2.656518599999999878e+03 1.062883899999999994e+05 2.275115699999999833e+03 2.540123399999999947e+02
7.200000000000000000e+01 1.514894000000000005e+03 1.886756100000000060e+03 2.668011700000000019e+03 1.073147339999999967e+05 2.327463900000000194e+03 2.583799999999999955e+02
7.300000000000000000e+01 1.508485799999999927e+03 1.900530600000000049e+03 2.679012499999999818e+03 1.082978000000000029e+05 2.351996799999999894e+03 2.628188499999999976e+02
7.400000000000000000e+01 1.500732400000000098e+03 1.913842399999999998e+03 2.688967799999999897e+03 1.092613359999999957e+05 2.352798800000000028e+03 2.673444999999999823e+02
7.500000000000000000e+01 1.486366700000000037e+03 1.922218100000000049e+03 2.699849000000000160e+03 1.102020500000000029e+05 2.348490499999999884e+03 2.717540300000000002e+02
7.600000000000000000e+01 1.474811400000000049e+03 1.925086399999999912e+03 2.711217799999999897e+03 1.111254839999999967e+05 2.376474999999999909e+03 2.763267799999999852e+02
7.700000000000000000e+01 1.465406700000000001e+03 1.920585100000000011e+03 2.722062500000000000e+03 1.120547200000000012e+05 2.434693600000000060e+03 2.808122999999999934e+02
7.800000000000000000e+01 1.476916600000000017e+03 1.912577000000000226e+03 2.732744900000000143e+03 1.129668500000000058e+05 2.517445999999999913e+03 2.852527999999999793e+02
7.900000000000000000e+01 1.465148699999999963e+03 1.910147799999999961e+03 2.743619900000000143e+03 1.138624450000000070e+05 2.558344700000000103e+03 2.896924000000000206e+02
8.000000000000000000e+01 1.445724600000000009e+03 1.914594599999999900e+03 2.754719700000000103e+03 1.147574400000000023e+05 2.620810500000000047e+03 2.941273499999999785e+02
8.100000000000000000e+01 1.438250600000000077e+03 1.925386500000000069e+03 2.765709499999999935e+03 1.156374400000000023e+05 2.601865699999999833e+03 2.987050199999999904e+02
8.200000000000000000e+01 1.422041000000000167e+03 1.946203700000000026e+03 2.776414600000000064e+03 1.164721000000000058e+05 2.538847200000000157e+03 3.034062799999999811e+02
8.300000000000000000e+01 1.397194700000000012e+03 1.969626500000000078e+03 2.787021999999999935e+03 1.172679100000000035e+05 2.496326000000000022e+03 3.082809399999999869e+02
8.400000000000000000e+01 1.378414999999999964e+03 1.997316199999999981e+03 2.797382000000000062e+03 1.180305700000000070e+05 2.488403600000000097e+03 3.132216500000000110e+02
8.500000000000000000e+01 1.356809700000000021e+03 2.018274899999999889e+03 2.806385999999999967e+03 1.187696799999999930e+05 2.508567900000000009e+03 3.180473600000000260e+02
8.600000000000000000e+01 1.335607999999999947e+03 2.030293799999999919e+03 2.816325400000000172e+03 1.194932500000000000e+05 2.532711999999999989e+03 3.227658999999999878e+02
8.700000000000000000e+01 1.330015499999999975e+03 2.028427200000000084e+03 2.825719000000000051e+03 1.201882660000000033e+05 2.558179000000000087e+03 3.275502000000000180e+02
8.800000000000000000e+01 1.316090500000000020e+03 2.027796299999999974e+03 2.835956799999999930e+03 1.208881399999999994e+05 2.539732199999999921e+03 3.324002700000000345e+02
8.900000000000000000e+01 1.321218299999999999e+03 2.026505599999999959e+03 2.846034999999999854e+03 1.215754600000000064e+05 2.467836400000000140e+03 3.370376299999999787e+02
9.000000000000000000e+01 1.347922399999999925e+03 2.031174400000000105e+03 2.856069800000000214e+03 1.222606600000000035e+05 2.511608400000000074e+03 3.418023699999999963e+02
9.100000000000000000e+01 1.380695400000000063e+03 2.041815100000000029e+03 2.866825200000000223e+03 1.229203049999999930e+05 2.597357999999999720e+03 3.466075700000000097e+02
9.200000000000000000e+01 1.410287999999999784e+03 2.054085000000000036e+03 2.878033199999999852e+03 1.235607100000000064e+05 2.661234899999999925e+03 3.515074200000000246e+02
9.300000000000000000e+01 1.431130100000000084e+03 2.064113800000000083e+03 2.888653299999999945e+03 1.242054700000000012e+05 2.662373799999999846e+03 3.563579399999999850e+02
9.400000000000000000e+01 1.427823599999999942e+03 2.067489500000000135e+03 2.899269000000000233e+03 1.248494100000000035e+05 2.631356699999999819e+03 3.614529400000000123e+02
9.500000000000000000e+01 1.408984899999999925e+03 2.070581000000000131e+03 2.910332000000000335e+03 1.254437339999999967e+05 2.650060300000000097e+03 3.666268299999999840e+02
9.600000000000000000e+01 1.386890599999999949e+03 2.079341600000000199e+03 2.920665500000000065e+03 1.260206600000000035e+05 2.683140100000000075e+03 3.715092000000000212e+02
9.700000000000000000e+01 1.364291899999999941e+03 2.094918999999999869e+03 2.930758800000000065e+03 1.265638200000000070e+05 2.722672900000000027e+03 3.764730200000000195e+02
9.800000000000000000e+01 1.348131599999999935e+03 2.117097400000000107e+03 2.939671400000000176e+03 1.271004299999999930e+05 2.704578399999999874e+03 3.814500700000000393e+02
9.900000000000000000e+01 1.334286000000000058e+03 2.140123799999999846e+03 2.949515400000000227e+03 1.276319140000000043e+05 2.735876200000000154e+03 3.865460499999999797e+02
1.000000000000000000e+02 1.342799199999999928e+03 2.157432999999999993e+03 2.958577600000000075e+03 1.281700000000000000e+05 2.729053199999999833e+03 3.914725300000000061e+02
1.010000000000000000e+02 1.357504500000000007e+03 2.158945299999999861e+03 2.968416999999999916e+03 1.286789450000000070e+05 2.706185300000000097e+03 3.939792199999999980e+02
1.020000000000000000e+02 1.392323699999999917e+03 2.152807999999999993e+03 2.979616700000000037e+03 1.291880000000000000e+05 2.685636500000000069e+03 3.964949599999999919e+02
1.030000000000000000e+02 1.420381499999999960e+03 2.145729499999999916e+03 2.992280999999999949e+03 1.296677339999999967e+05 2.664898200000000088e+03 3.991192599999999970e+02
1.040000000000000000e+02 1.445173600000000079e+03 2.139463900000000194e+03 3.006460000000000036e+03 1.301324600000000064e+05 2.703064199999999801e+03 4.016687999999999761e+02
1.050000000000000000e+02 1.460594599999999900e+03 2.133902999999999793e+03 3.021778600000000097e+03 1.305643600000000006e+05 2.780927700000000186e+03 4.041731599999999958e+02
1.060000000000000000e+02 1.476786599999999908e+03 2.132563500000000204e+03 3.036429200000000037e+03 1.309784140000000043e+05 2.799859599999999773e+03 4.065826399999999694e+02
1.070000000000000000e+02 1.488537399999999934e+03 2.133999800000000050e+03 3.050260699999999815e+03 1.314124200000000128e+05 2.785942399999999907e+03 4.090308499999999867e+02
1.080000000000000000e+02 1.492827600000000075e+03 2.137795399999999972e+03 3.063884300000000167e+03 1.318695599999999977e+05 2.755167999999999665e+03 4.115525000000000091e+02
1.090000000000000000e+02 1.513366299999999910e+03 2.143094700000000103e+03 3.075503700000000208e+03 1.323012999999999884e+05 2.704039000000000215e+03 4.140730000000000359e+02
1.100000000000000000e+02 1.524500500000000102e+03 2.150282999999999902e+03 3.086724000000000160e+03 1.327198800000000047e+05 2.693575200000000223e+03 4.165036000000000058e+02
1.110000000000000000e+02 1.545015100000000075e+03 2.158404300000000148e+03 3.098051300000000083e+03 1.331492799999999988e+05 2.706496799999999894e+03 4.190229199999999992e+02
1.120000000000000000e+02 1.553575399999999945e+03 2.169666999999999916e+03 3.108591300000000047e+03 1.335467300000000105e+05 2.697657999999999902e+03 4.214636499999999728e+02
1.130000000000000000e+02 1.554446300000000065e+03 2.177126699999999801e+03 3.119788000000000011e+03 1.339287300000000105e+05 2.686892299999999977e+03 4.239051200000000108e+02
1.140000000000000000e+02 1.552644000000000005e+03 2.180787000000000262e+03 3.131210399999999936e+03 1.343041900000000023e+05 2.698824000000000069e+03 4.263777999999999793e+02
1.150000000000000000e+02 1.536005400000000009e+03 2.183272999999999683e+03 3.141885499999999865e+03 1.346485499999999884e+05 2.759159400000000005e+03 4.288388400000000615e+02
1.160000000000000000e+02 1.537152100000000019e+03 2.184791700000000219e+03 3.152708700000000135e+03 1.349823900000000140e+05 2.755034000000000106e+03 4.313964000000000283e+02
1.170000000000000000e+02 1.499830799999999954e+03 2.189875000000000000e+03 3.164220999999999549e+03 1.353316700000000128e+05 2.787311499999999796e+03 4.340119599999999878e+02
1.180000000000000000e+02 1.473695899999999938e+03 2.191558999999999742e+03 3.176567399999999907e+03 1.356955199999999895e+05 2.780152300000000196e+03 4.367169200000000160e+02
1.190000000000000000e+02 1.447508299999999963e+03 2.190675999999999931e+03 3.187407499999999800e+03 1.361111700000000128e+05 2.703449500000000171e+03 4.395588999999999942e+02
1.200000000000000000e+02 1.428752999999999929e+03 2.187306199999999990e+03 3.197465599999999995e+03 1.365301199999999953e+05 2.676804200000000037e+03 4.422708999999999833e+02
1.210000000000000000e+02 1.423916500000000042e+03 2.187338400000000092e+03 3.207747600000000148e+03 1.368988099999999977e+05 2.673865699999999833e+03 4.449223999999999819e+02
1.220000000000000000e+02 1.419590500000000020e+03 2.189883800000000065e+03 3.217691400000000158e+03 1.371941400000000140e+05 2.682904500000000098e+03 4.474783299999999713e+02
1.230000000000000000e+02 1.429265400000000000e+03 2.195804399999999987e+03 3.227835399999999936e+03 1.374476000000000058e+05 2.726303199999999833e+03 4.500868200000000456e+02
1.240000000000000000e+02 1.423544200000000046e+03 2.203510299999999916e+03 3.237957800000000134e+03 1.376818599999999860e+05 2.722535600000000159e+03 4.527613200000000120e+02
1.250000000000000000e+02 1.400274499999999989e+03 2.208485599999999977e+03 3.248092500000000200e+03 1.378964200000000128e+05 2.736432000000000244e+03 4.553552000000000248e+02
1.260000000000000000e+02 1.372986200000000053e+03 2.214094999999999800e+03 3.257920700000000124e+03 1.381166000000000058e+05 2.794786399999999958e+03 4.579636499999999728e+02
1.270000000000000000e+02 1.352173800000000028e+03 2.217466600000000199e+03 3.267657000000000153e+03 1.383576600000000035e+05 2.792293700000000172e+03 4.606077000000000226e+02
1.280000000000000000e+02 1.323572300000000041e+03 2.223292199999999866e+03 3.279100600000000213e+03 1.386238900000000140e+05 2.791597699999999804e+03 4.633788999999999874e+02
1.290000000000000000e+02 1.312968100000000049e+03 2.231825699999999870e+03 3.290827099999999973e+03 1.389007300000000105e+05 2.787344200000000001e+03 4.662017200000000230e+02
1.300000000000000000e+02 1.312295000000000073e+03 2.239041000000000167e+03 3.301635299999999916e+03 1.391739400000000023e+05 2.827367400000000089e+03 4.689684799999999996e+02
1.310000000000000000e+02 1.318269000000000005e+03 2.247070999999999913e+03 3.311346399999999903e+03 1.394343999999999942e+05 2.768686999999999898e+03 4.717313800000000015e+02
1.320000000000000000e+02 1.320735500000000002e+03 2.258168999999999869e+03 3.321575699999999870e+03 1.397076600000000035e+05 2.642413000000000011e+03 4.743525400000000332e+02
1.330000000000000000e+02 1.331647999999999911e+03 2.264352000000000317e+03 3.331651400000000194e+03 1.399717999999999884e+05 2.583723599999999806e+03 4.769832499999999982e+02
1.340000000000000000e+02 1.340349699999999984e+03 2.267494900000000143e+03 3.341914600000000064e+03 1.402287999999999884e+05 2.567864999999999782e+03 4.796999200000000201e+02
1.350000000000000000e+02 1.346675300000000107e+03 2.267083299999999781e+03 3.351584000000000287e+03 1.404626400000000140e+05 2.567313500000000204e+03 4.823992599999999698e+02
1.360000000000000000e+02 1.348577600000000075e+03 2.263563999999999851e+03 3.362372600000000148e+03 1.406899500000000116e+05 2.605396999999999935e+03 4.850986299999999574e+02
1.370000000000000000e+02 1.349591400000000021e+03 2.257557400000000143e+03 3.374093299999999999e+03 1.408763599999999860e+05 2.633827400000000125e+03 4.880108000000000175e+02
1.380000000000000000e+02 1.371292099999999891e+03 2.250588999999999942e+03 3.385641399999999976e+03 1.410685799999999872e+05 2.630005599999999959e+03 4.910484999999999900e+02
1.390000000000000000e+02 1.387897300000000087e+03 2.245470699999999852e+03 3.397857399999999870e+03 1.412615599999999977e+05 2.651595999999999549e+03 4.940038499999999999e+02
1.400000000000000000e+02 1.401315000000000055e+03 2.242954799999999977e+03 3.410423800000000028e+03 1.414791199999999953e+05 2.681668700000000172e+03 4.969163500000000226e+02
1.410000000000000000e+02 1.424916699999999992e+03 2.241542500000000018e+03 3.423632000000000062e+03 1.417076400000000140e+05 2.733704799999999977e+03 4.998261699999999905e+02
1.420000000000000000e+02 1.430793499999999995e+03 2.243145799999999781e+03 3.436213900000000194e+03 1.419412699999999895e+05 2.788432000000000244e+03 5.027976400000000581e+02
1.430000000000000000e+02 1.446472899999999981e+03 2.247966800000000148e+03 3.447649699999999939e+03 1.421359400000000023e+05 2.809661099999999806e+03 5.058510699999999929e+02
1.440000000000000000e+02 1.461081500000000005e+03 2.256534200000000055e+03 3.459424599999999828e+03 1.422779500000000116e+05 2.803101799999999912e+03 5.088833599999999819e+02
1.450000000000000000e+02 1.476622299999999996e+03 2.266778999999999996e+03 3.470245600000000195e+03 1.424089800000000105e+05 2.811429200000000037e+03 5.120615999999999985e+02
1.460000000000000000e+02 1.506672900000000027e+03 2.275706299999999828e+03 3.481259799999999814e+03 1.425386400000000140e+05 2.866246299999999792e+03 5.152731999999999744e+02
1.470000000000000000e+02 1.534773899999999912e+03 2.285974400000000060e+03 3.492339399999999841e+03 1.426612699999999895e+05 2.871390600000000177e+03 5.184877000000000180e+02
1.480000000000000000e+02 1.548468599999999924e+03 2.296354200000000219e+03 3.503920200000000023e+03 1.427877500000000000e+05 2.839505099999999857e+03 5.217426000000000386e+02
1.490000000000000000e+02 1.551967499999999973e+03 2.302264200000000073e+03 3.516427700000000186e+03 1.429526000000000058e+05 2.809238800000000083e+03 5.250480999999999767e+02
1.500000000000000000e+02 1.544565299999999979e+03 2.308630900000000111e+03 3.527487299999999777e+03 1.431206199999999953e+05 2.797630000000000109e+03 5.283699299999999539e+02
1.510000000000000000e+02 1.538520999999999958e+03 2.312610000000000127e+03 3.537725800000000163e+03 1.433165499999999884e+05 2.840748000000000047e+03 5.300775999999999613e+02
1.520000000000000000e+02 1.535698499999999967e+03 2.314561999999999898e+03 3.547419000000000324e+03 1.435150299999999988e+05 2.912294199999999819e+03 5.318178000000000338e+02
1.530000000000000000e+02 1.528666500000000042e+03 2.315915800000000218e+03 3.555838400000000092e+03 1.437066199999999953e+05 2.881386199999999917e+03 5.334955999999999676e+02
1.540000000000000000e+02 1.519463700000000017e+03 2.317114300000000185e+03 3.566405299999999897e+03 1.438938800000000047e+05 2.854290500000000065e+03 5.351709599999999227e+02
1.550000000000000000e+02 1.478506800000000112e+03 2.317717799999999897e+03 3.576457300000000032e+03 1.440345799999999872e+05 2.799373500000000149e+03 5.368211000000000013e+02
1.560000000000000000e+02 1.454582900000000109e+03 2.317762499999999818e+03 3.587474400000000060e+03 1.441793900000000140e+05 2.790432600000000093e+03 5.384683999999999742e+02
1.570000000000000000e+02 1.420248700000000099e+03 2.317265600000000177e+03 3.599118199999999888e+03 1.443001900000000023e+05 2.835466800000000148e+03 5.401490499999999884e+02
1.580000000000000000e+02 1.398202600000000075e+03 2.315576700000000073e+03 3.609780000000000200e+03 1.444096199999999953e+05 2.875227000000000317e+03 5.418500000000000227e+02
1.590000000000000000e+02 1.390529700000000048e+03 2.313444599999999809e+03 3.621087199999999939e+03 1.445222799999999988e+05 2.893125500000000102e+03 5.435525499999999965e+02
1.600000000000000000e+02 1.386506599999999935e+03 2.311199000000000069e+03 3.633146699999999782e+03 1.446433599999999860e+05 2.908947999999999865e+03 5.451899400000000924e+02
1.610000000000000000e+02 1.388131699999999910e+03 2.308026600000000144e+03 3.644403600000000097e+03 1.447843299999999872e+05 2.924315000000000055e+03 5.468319999999999936e+02
1.620000000000000000e+02 1.390298600000000079e+03 2.307370800000000145e+03 3.654585000000000036e+03 1.449253900000000140e+05 2.948438000000000102e+03 5.484358499999999594e+02
1.630000000000000000e+02 1.394601599999999962e+03 2.307543500000000222e+03 3.663757799999999861e+03 1.450251400000000140e+05 2.950296600000000126e+03 5.500715299999999388e+02
1.640000000000000000e+02 1.394271199999999908e+03 2.309682600000000093e+03 3.673675799999999981e+03 1.450611900000000023e+05 2.960096199999999953e+03 5.517495000000000118e+02
1.650000000000000000e+02 1.382823599999999942e+03 2.312995399999999790e+03 3.683376200000000154e+03 1.451116199999999953e+05 3.012359899999999925e+03 5.534919999999999618e+02
1.660000000000000000e+02 1.381439599999999928e+03 2.318172999999999774e+03 3.693492699999999786e+03 1.451204400000000023e+05 3.023600300000000061e+03 5.551820700000000670e+02
1.670000000000000000e+02 1.375464799999999968e+03 2.323489700000000084e+03 3.704032200000000103e+03 1.451193599999999860e+05 2.966540800000000218e+03 5.568964999999999463e+02
1.680000000000000000e+02 1.363942000000000007e+03 2.327725800000000163e+03 3.712919000000000324e+03 1.451472500000000000e+05 2.954387700000000223e+03 5.586789599999999609e+02
1.690000000000000000e+02 1.349632999999999811e+03 2.330156199999999899e+03 3.721445299999999861e+03 1.452241700000000128e+05 2.964788799999999810e+03 5.604343000000000075e+02
1.700000000000000000e+02 1.333169399999999996e+03 2.331950699999999870e+03 3.729773400000000038e+03 1.452973099999999977e+05 2.985520799999999781e+03 5.621085000000000491e+02
1.710000000000000000e+02 1.300037800000000061e+03 2.332863299999999981e+03 3.738863299999999981e+03 1.453481900000000023e+05 2.965397199999999884e+03 5.637842400000000680e+02
1.720000000000000000e+02 1.286859500000000025e+03 2.332245800000000145e+03 3.747175299999999879e+03 1.454185299999999988e+05 2.971986300000000028e+03 5.654555000000000291e+02
1.730000000000000000e+02 1.292517100000000028e+03 2.332296600000000126e+03 3.756690200000000004e+03 1.454962699999999895e+05 2.959041299999999865e+03 5.671772499999999582e+02
1.740000000000000000e+02 1.310661900000000060e+03 2.331129600000000210e+03 3.765302499999999782e+03 1.455993299999999872e+05 2.951295700000000124e+03 5.689737000000000080e+02
1.750000000000000000e+02 1.327177999999999884e+03 2.329585000000000036e+03 3.772894499999999880e+03 1.457242799999999988e+05 2.948127999999999702e+03 5.706946400000000494e+02
1.760000000000000000e+02 1.346726100000000088e+03 2.326510699999999815e+03 3.781180999999999585e+03 1.458508900000000140e+05 2.964197999999999865e+03 5.725184000000000424e+02
1.770000000000000000e+02 1.368490600000000086e+03 2.323554399999999987e+03 3.790143599999999878e+03 1.459528800000000047e+05 2.938527999999999793e+03 5.743319000000000187e+02
1.780000000000000000e+02 1.391265400000000000e+03 2.322483400000000074e+03 3.799503400000000056e+03 1.460725599999999977e+05 2.951634000000000015e+03 5.761389000000000351e+02
1.790000000000000000e+02 1.426310699999999997e+03 2.321956299999999828e+03 3.810797999999999774e+03 1.461757999999999884e+05 2.989645500000000084e+03 5.780016000000000531e+02
1.800000000000000000e+02 1.452573200000000043e+03 2.322651600000000144e+03 3.823797900000000027e+03 1.462569400000000023e+05 2.975155799999999999e+03 5.799084500000000162e+02
1.810000000000000000e+02 1.457383900000000040e+03 2.326742699999999786e+03 3.838936999999999898e+03 1.462919200000000128e+05 2.980908199999999852e+03 5.817930000000000064e+02
1.820000000000000000e+02 1.462635399999999890e+03 2.330762700000000223e+03 3.854030799999999999e+03 1.463182300000000105e+05 2.959045000000000073e+03 5.836725500000000011e+02
1.830000000000000000e+02 1.456137300000000096e+03 2.337581499999999778e+03 3.868376200000000154e+03 1.463730299999999988e+05 2.958423299999999927e+03 5.855376599999999598e+02
1.840000000000000000e+02 1.457720499999999902e+03 2.342317999999999756e+03 3.881512700000000223e+03 1.464609700000000012e+05 3.011590999999999894e+03 5.873660999999999603e+02
1.850000000000000000e+02 1.450159300000000030e+03 2.345946300000000065e+03 3.892869999999999891e+03 1.465421000000000058e+05 3.024817999999999756e+03 5.891976300000000037e+02
1.860000000000000000e+02 1.435748299999999972e+03 2.350001000000000204e+03 3.904108400000000074e+03 1.466522699999999895e+05 2.970942100000000210e+03 5.909927400000000262e+02
1.870000000000000000e+02 1.427077299999999923e+03 2.351755999999999858e+03 3.915245999999999640e+03 1.467807999999999884e+05 2.938571800000000167e+03 5.927311999999999443e+02
1.880000000000000000e+02 1.409341699999999946e+03 2.353861300000000028e+03 3.923952099999999973e+03 1.469528999999999942e+05 2.938012999999999920e+03 5.944383000000000266e+02
1.890000000000000000e+02 1.394845199999999977e+03 2.355218499999999949e+03 3.931064199999999801e+03 1.471051400000000140e+05 2.911511700000000019e+03 5.962178999999999860e+02
1.900000000000000000e+02 1.372335000000000036e+03 2.357461200000000190e+03 3.940290800000000218e+03 1.472252999999999884e+05 2.900051800000000185e+03 5.980842000000000098e+02
1.910000000000000000e+02 1.364863299999999981e+03 2.358836999999999989e+03 3.949275099999999838e+03 1.472544400000000023e+05 2.929809999999999945e+03 5.999856999999999516e+02
1.920000000000000000e+02 1.361618500000000040e+03 2.359924599999999828e+03 3.959191400000000158e+03 1.472667300000000105e+05 2.962028600000000097e+03 6.017568999999999733e+02
1.930000000000000000e+02 1.359741099999999960e+03 2.360100800000000163e+03 3.968154000000000451e+03 1.472657000000000116e+05 2.955508299999999963e+03 6.035773000000000366e+02
1.940000000000000000e+02 1.354720199999999977e+03 2.358623000000000047e+03 3.977104499999999916e+03 1.472783800000000047e+05 2.913358600000000024e+03 6.054891400000000203e+02
1.950000000000000000e+02 1.357102000000000089e+03 2.356687699999999950e+03 3.985057000000000244e+03 1.472718299999999872e+05 2.879943400000000111e+03 6.074004499999999780e+02
1.960000000000000000e+02 1.352713999999999942e+03 2.354257599999999911e+03 3.993225300000000061e+03 1.473092300000000105e+05 2.850125500000000102e+03 6.093288599999999633e+02
1.970000000000000000e+02 1.333980000000000018e+03 2.351734399999999823e+03 4.001375000000000000e+03 1.473273099999999977e+05 2.851024699999999939e+03 6.112884500000000116e+02
1.980000000000000000e+02 1.310551000000000158e+03 2.350522500000000036e+03 4.010640600000000177e+03 1.473517999999999884e+05 2.866972200000000157e+03 6.132566500000000360e+02
1.990000000000000000e+02 1.270205899999999929e+03 2.348332300000000032e+03 4.019886199999999917e+03 1.473722200000000012e+05 2.871983600000000024e+03 6.151101999999999634e+02
2.000000000000000000e+02 1.229891100000000051e+03 2.346498300000000199e+03 4.028898400000000038e+03 1.473990299999999988e+05 2.880321500000000015e+03 6.169909700000000612e+02


==> plots/epoch_citeseer_baseline.txt <==
x DropEdge EMP APPNP GCN PairNorm SMP
1.000000000000000000e+00 1.510546899999999937e+01 4.999424499999999966e-02 8.937059999999999438e-05 2.134702800000000122e-01 1.284692399999999850e+02 4.203073699999999684e-03
2.000000000000000000e+00 1.027050000000000018e+01 2.306573299999999799e-02 2.888649200000000146e-04 2.462152700000000138e-01 1.107047500000000042e+02 2.179662699999999984e-03
3.000000000000000000e+00 7.799222999999999573e+00 1.196229799999999968e-02 7.105955999999999427e-04 3.072861399999999854e-01 9.782387500000000102e+01 1.000637699999999989e-03
4.000000000000000000e+00 6.569430400000000780e+00 1.294471500000000073e-02 1.456779899999999933e-03 4.081829799999999731e-01 8.480577999999999861e+01 4.955943399999999683e-04
5.000000000000000000e+00 5.716459999999999653e+00 2.640102200000000315e-02 2.638272700000000338e-03 5.644524699999999839e-01 7.437411000000000172e+01 9.336771000000000870e-04
6.000000000000000000e+00 5.202992000000000061e+00 4.773719599999999563e-02 4.342568599999999980e-03 7.991383699999999868e-01 6.771011000000000024e+01 1.934393399999999883e-03
7.000000000000000000e+00 4.852281599999999528e+00 7.260606399999999794e-02 6.599013000000000795e-03 1.140178899999999995e+00 6.352549699999999433e+01 3.090949999999999861e-03
8.000000000000000000e+00 4.520720999999999989e+00 1.008264400000000033e-01 9.545777000000000082e-03 1.626750699999999883e+00 6.184500999999999493e+01 4.270352399999999965e-03
9.000000000000000000e+00 4.262214000000000169e+00 1.258426300000000109e-01 1.380511499999999975e-02 2.306123700000000110e+00 6.085339699999999397e+01 5.127970600000000129e-03
1.000000000000000000e+01 3.971176000000000261e+00 1.560310699999999939e-01 1.955528999999999948e-02 3.234110600000000169e+00 5.959697299999999842e+01 6.040204300000000942e-03
1.100000000000000000e+01 3.738466300000000242e+00 1.912121200000000132e-01 2.708016899999999769e-02 4.480811000000000099e+00 5.925167499999999876e+01 7.148593699999999766e-03
1.200000000000000000e+01 3.618543100000000567e+00 2.208532400000000062e-01 3.671582999999999791e-02 6.125274700000000294e+00 5.956843599999999839e+01 8.123171000000000211e-03
1.300000000000000000e+01 3.524768600000000252e+00 2.408791600000000088e-01 4.961905599999999472e-02 8.260411999999998756e+00 5.969288000000000238e+01 8.941275999999999738e-03
1.400000000000000000e+01 3.420475000000000154e+00 2.574288499999999869e-01 6.638652000000000442e-02 1.099304900000000096e+01 6.016801500000000402e+01 1.010862799999999971e-02
1.500000000000000000e+01 3.331705999999999612e+00 2.738298800000000255e-01 8.722436399999999868e-02 1.445363900000000079e+01 5.979923199999999639e+01 1.154041199999999989e-02
1.600000000000000000e+01 3.237290400000000012e+00 2.862748199999999854e-01 1.129414700000000021e-01 1.876348499999999930e+01 5.942410000000000281e+01 1.314214149999999928e-02
1.700000000000000000e+01 3.147822600000000026e+00 2.952482699999999793e-01 1.458435700000000057e-01 2.406834999999999880e+01 5.973694000000000415e+01 1.516623999999999924e-02
1.800000000000000000e+01 3.103035399999999999e+00 3.088643799999999939e-01 1.850453599999999921e-01 3.051479699999999795e+01 6.014763000000000659e+01 1.782918699999999981e-02
1.900000000000000000e+01 3.091398200000000429e+00 3.317696500000000270e-01 2.306548499999999946e-01 3.823181999999999903e+01 6.076434000000000424e+01 2.125977700000000054e-02
2.000000000000000000e+01 3.059216999999999853e+00 3.548223699999999980e-01 2.848732199999999826e-01 4.736800000000000210e+01 6.139579399999999509e+01 2.514332000000000025e-02
2.100000000000000000e+01 3.016774200000000405e+00 3.828704700000000183e-01 3.454181599999999741e-01 5.801977500000000276e+01 6.234281000000000006e+01 2.961371100000000089e-02
2.200000000000000000e+01 2.996671200000000201e+00 4.305754999999999999e-01 4.162297799999999937e-01 7.021066000000000429e+01 6.329742399999999947e+01 3.500857599999999958e-02
2.300000000000000000e+01 3.033755799999999780e+00 4.903067400000000187e-01 4.982531399999999833e-01 8.396241999999999450e+01 6.458454999999999302e+01 4.150347799999999643e-02
2.400000000000000000e+01 3.098101600000000122e+00 5.701059000000000543e-01 5.912629000000000357e-01 9.915736400000000117e+01 6.612420999999999083e+01 4.893510999999999694e-02
2.500000000000000000e+01 3.176203300000000063e+00 6.667535300000000387e-01 6.913000299999999543e-01 1.158025399999999934e+02 6.760589600000000132e+01 5.772581300000000082e-02
2.600000000000000000e+01 3.257125899999999685e+00 7.801005999999999219e-01 8.028489399999999554e-01 1.337283299999999997e+02 6.903395999999999333e+01 6.791055999999999482e-02
2.700000000000000000e+01 3.351950600000000335e+00 9.047761600000000515e-01 9.237343700000000268e-01 1.529403399999999920e+02 7.021713000000001159e+01 7.909046999999999605e-02
2.800000000000000000e+01 3.476455500000000143e+00 1.047087300000000054e+00 1.062316999999999956e+00 1.732994999999999948e+02 7.148501999999999157e+01 9.188048000000000048e-02
2.900000000000000000e+01 3.672725700000000426e+00 1.210249499999999978e+00 1.223147999999999902e+00 1.946280199999999923e+02 7.286142999999999859e+01 1.066398300000000049e-01
3.000000000000000000e+01 3.924167399999999972e+00 1.383780199999999905e+00 1.405886799999999992e+00 2.166147499999999866e+02 7.449954999999999927e+01 1.233012150000000057e-01
3.100000000000000000e+01 4.276459700000000197e+00 1.581107299999999993e+00 1.598485500000000004e+00 2.391434200000000203e+02 7.620600999999999203e+01 1.424144999999999994e-01
3.200000000000000000e+01 4.628650700000000562e+00 1.794977000000000045e+00 1.802970000000000184e+00 2.619031400000000076e+02 7.757074000000000069e+01 1.639209399999999872e-01
3.300000000000000000e+01 5.065444499999999906e+00 2.027681999999999984e+00 2.020572000000000035e+00 2.848586399999999799e+02 7.849335500000000820e+01 1.878067300000000051e-01
3.400000000000000000e+01 5.580258399999999952e+00 2.247197200000000006e+00 2.259038399999999669e+00 3.076663800000000037e+02 7.921046400000000176e+01 2.122609500000000038e-01
3.500000000000000000e+01 6.120058000000000220e+00 2.482584500000000194e+00 2.513118299999999916e+00 3.301924700000000144e+02 7.976698000000000377e+01 2.379470200000000091e-01
3.600000000000000000e+01 6.705297500000000355e+00 2.726922000000000068e+00 2.769435200000000208e+00 3.524329000000000178e+02 8.010533000000000925e+01 2.658252700000000024e-01
3.700000000000000000e+01 7.136386400000000130e+00 2.984796799999999806e+00 3.052344799999999747e+00 3.741248199999999997e+02 8.045383999999999958e+01 2.962619400000000014e-01
3.800000000000000000e+01 7.545678999999999803e+00 3.264807699999999979e+00 3.354714400000000207e+00 3.953063399999999774e+02 8.079625000000000057e+01 3.295806600000000253e-01
3.900000000000000000e+01 7.990802300000000358e+00 3.599147799999999453e+00 3.661135700000000437e+00 4.157674600000000282e+02 8.119169000000000835e+01 3.670455200000000140e-01
4.000000000000000000e+01 8.293485000000000440e+00 3.963812799999999914e+00 3.969079699999999988e+00 4.354869400000000610e+02 8.160854000000000497e+01 4.082542699999999747e-01
4.100000000000000000e+01 8.610006000000000270e+00 4.360094000000000136e+00 4.275012999999999508e+00 4.545380999999999858e+02 8.232086999999999932e+01 4.532100000000000573e-01
4.200000000000000000e+01 9.071118999999999488e+00 4.782472599999999296e+00 4.566462500000000091e+00 4.727264000000000124e+02 8.329114500000000021e+01 5.009383600000000270e-01
4.300000000000000000e+01 9.400330000000000297e+00 5.258836299999999575e+00 4.864052299999999995e+00 4.900812000000000239e+02 8.429233599999999171e+01 5.523607000000000378e-01
4.400000000000000000e+01 9.687242499999999978e+00 5.763523999999999425e+00 5.166199999999999903e+00 5.065525200000000154e+02 8.537153999999999598e+01 6.062270000000000714e-01
4.500000000000000000e+01 1.008084000000000024e+01 6.285745999999999611e+00 5.489464800000000366e+00 5.223340500000000475e+02 8.663611000000000217e+01 6.620605600000000202e-01
4.600000000000000000e+01 1.025416300000000014e+01 6.826799000000000284e+00 5.840741999999999656e+00 5.374050999999999476e+02 8.791163000000000238e+01 7.219016600000000006e-01
4.700000000000000000e+01 1.041587999999999958e+01 7.361496000000000706e+00 6.223047300000000170e+00 5.518955700000000206e+02 8.910451500000000635e+01 7.835877500000000273e-01
4.800000000000000000e+01 1.052611000000000097e+01 7.911474000000000117e+00 6.598944999999999617e+00 5.656933000000000220e+02 9.039529399999999271e+01 8.510953000000001101e-01
4.900000000000000000e+01 1.070247599999999899e+01 8.496012000000000342e+00 6.974783400000000633e+00 5.790232499999999618e+02 9.133871500000000765e+01 9.245040399999999714e-01
5.000000000000000000e+01 1.096543500000000115e+01 9.116528000000000631e+00 7.344675500000000135e+00 5.917958399999999983e+02 9.228518000000001109e+01 1.002437800000000045e+00
5.100000000000000000e+01 1.118061999999999934e+01 9.436863999999999919e+00 7.701898599999998929e+00 6.039891999999999825e+02 9.300593600000000549e+01 1.042971800000000115e+00
5.200000000000000000e+01 1.175456799999999902e+01 9.754452000000000567e+00 8.046144999999999214e+00 6.156842699999999695e+02 9.360520999999999958e+01 1.082915999999999990e+00
5.300000000000000000e+01 1.237220800000000054e+01 1.007827400000000040e+01 8.402620999999999896e+00 6.266971399999999903e+02 9.407981999999999800e+01 1.123770799999999959e+00
5.400000000000000000e+01 1.296070500000000081e+01 1.041284749999999981e+01 8.737457000000000917e+00 6.371905000000000427e+02 9.435725399999999752e+01 1.165313999999999961e+00
5.500000000000000000e+01 1.333488800000000118e+01 1.075996600000000036e+01 9.074761000000000521e+00 6.471023000000000138e+02 9.432202999999999804e+01 1.208709999999999951e+00
5.600000000000000000e+01 1.354648999999999859e+01 1.111724099999999993e+01 9.446394999999998987e+00 6.565304999999999609e+02 9.413013499999999567e+01 1.253231299999999937e+00
5.700000000000000000e+01 1.374695000000000000e+01 1.146771399999999907e+01 9.824025000000000674e+00 6.654791999999999916e+02 9.451153599999999244e+01 1.297568399999999844e+00
5.800000000000000000e+01 1.388386900000000068e+01 1.184370499999999993e+01 1.022423649999999995e+01 6.740766599999999471e+02 9.512268000000000256e+01 1.343147399999999880e+00
5.900000000000000000e+01 1.392430599999999963e+01 1.222174400000000105e+01 1.062836099999999995e+01 6.822972399999999880e+02 9.591029000000000337e+01 1.388981299999999974e+00
6.000000000000000000e+01 1.414602699999999835e+01 1.259576600000000113e+01 1.104986199999999918e+01 6.900632299999999759e+02 9.647863999999999862e+01 1.434439399999999809e+00
6.100000000000000000e+01 1.452053999999999867e+01 1.298872800000000005e+01 1.144708699999999979e+01 6.974774999999999636e+02 9.725480999999999199e+01 1.481488999999999834e+00
6.200000000000000000e+01 1.471523900000000218e+01 1.341163900000000098e+01 1.182509600000000027e+01 7.045525999999999840e+02 9.829415000000000191e+01 1.530641600000000047e+00
6.300000000000000000e+01 1.511088299999999940e+01 1.381453500000000112e+01 1.222090099999999957e+01 7.112585000000000264e+02 9.943711999999999307e+01 1.578831100000000154e+00
6.400000000000000000e+01 1.570107399999999842e+01 1.421188599999999802e+01 1.263287899999999908e+01 7.181319999999999482e+02 1.008302839999999918e+02 1.627867199999999848e+00
6.500000000000000000e+01 1.605556900000000198e+01 1.457361500000000021e+01 1.310248699999999999e+01 7.247850300000000061e+02 1.019994659999999982e+02 1.675579999999999847e+00
6.600000000000000000e+01 1.636406700000000214e+01 1.492769050000000064e+01 1.355278900000000064e+01 7.313854999999999791e+02 1.029672699999999992e+02 1.722884699999999825e+00
6.700000000000000000e+01 1.673568299999999809e+01 1.526400899999999972e+01 1.394792600000000071e+01 7.379250500000000557e+02 1.037325500000000034e+02 1.769033299999999809e+00
6.800000000000000000e+01 1.687536199999999909e+01 1.561282349999999930e+01 1.438429450000000109e+01 7.442912000000000035e+02 1.043285000000000053e+02 1.816000999999999754e+00
6.900000000000000000e+01 1.723969500000000110e+01 1.597851099999999924e+01 1.479297349999999867e+01 7.504360400000000482e+02 1.049725399999999951e+02 1.863874999999999948e+00
7.000000000000000000e+01 1.718416000000000210e+01 1.635313400000000073e+01 1.519527999999999857e+01 7.566366000000000440e+02 1.056722399999999880e+02 1.913095200000000107e+00
7.100000000000000000e+01 1.700012000000000256e+01 1.670209900000000047e+01 1.560936000000000057e+01 7.625967400000000680e+02 1.059260939999999920e+02 1.960776800000000097e+00
7.200000000000000000e+01 1.667996000000000123e+01 1.705167600000000050e+01 1.598943399999999926e+01 7.685198000000000320e+02 1.064451300000000060e+02 2.007681100000000107e+00
7.300000000000000000e+01 1.648902900000000216e+01 1.740107300000000023e+01 1.639062699999999850e+01 7.743940400000000182e+02 1.070210699999999946e+02 2.054213499999999915e+00
7.400000000000000000e+01 1.649885199999999941e+01 1.774565499999999929e+01 1.675649599999999850e+01 7.799299300000000130e+02 1.075067200000000014e+02 2.100349000000000022e+00
7.500000000000000000e+01 1.682736600000000138e+01 1.810069000000000017e+01 1.712893100000000146e+01 7.852366299999999910e+02 1.086692199999999957e+02 2.146968600000000116e+00
7.600000000000000000e+01 1.719788699999999793e+01 1.847066500000000033e+01 1.751742399999999833e+01 7.903919700000000148e+02 1.105613899999999887e+02 2.195280600000000248e+00
7.700000000000000000e+01 1.753864000000000090e+01 1.884308400000000105e+01 1.793675599999999903e+01 7.954786400000000413e+02 1.134695100000000139e+02 2.244263399999999908e+00
7.800000000000000000e+01 1.797250700000000023e+01 1.920943600000000018e+01 1.837252200000000002e+01 8.003839000000000397e+02 1.158999600000000072e+02 2.294349200000000089e+00
7.900000000000000000e+01 1.837226899999999929e+01 1.959062999999999732e+01 1.881697499999999934e+01 8.052326000000000477e+02 1.196071699999999964e+02 2.344609700000000352e+00
8.000000000000000000e+01 1.864235899999999901e+01 1.999008200000000102e+01 1.927275300000000158e+01 8.099228000000000520e+02 1.226357100000000031e+02 2.396738999999999731e+00
8.100000000000000000e+01 1.898087900000000161e+01 2.039840500000000034e+01 1.958342700000000036e+01 8.144130999999999858e+02 1.253127750000000020e+02 2.451511100000000276e+00
8.200000000000000000e+01 1.943359399999999937e+01 2.077664800000000156e+01 1.982747799999999927e+01 8.186603400000000192e+02 1.269619000000000000e+02 2.504941999999999780e+00
8.300000000000000000e+01 1.958279399999999981e+01 2.116930999999999941e+01 2.007448799999999878e+01 8.228446999999999889e+02 1.278122939999999943e+02 2.558532200000000145e+00
8.400000000000000000e+01 1.929094100000000012e+01 2.155528599999999884e+01 2.031026500000000112e+01 8.270144700000000739e+02 1.287869000000000028e+02 2.611387300000000078e+00
8.500000000000000000e+01 1.927037400000000034e+01 2.194143900000000258e+01 2.053169400000000167e+01 8.313085999999999558e+02 1.290322400000000016e+02 2.666059999999999874e+00
8.600000000000000000e+01 1.921369999999999933e+01 2.236789999999999878e+01 2.081288699999999992e+01 8.355758700000000090e+02 1.289636100000000170e+02 2.721335600000000188e+00
8.700000000000000000e+01 1.944864300000000057e+01 2.277847500000000025e+01 2.115214200000000133e+01 8.399231999999999516e+02 1.292580700000000036e+02 2.775742800000000177e+00
8.800000000000000000e+01 1.966751999999999967e+01 2.317457200000000128e+01 2.148005700000000218e+01 8.444648399999999810e+02 1.294825400000000002e+02 2.830226999999999826e+00
8.900000000000000000e+01 1.976277500000000131e+01 2.357336600000000004e+01 2.172252300000000247e+01 8.489643599999999424e+02 1.302989699999999971e+02 2.884964000000000084e+00
9.000000000000000000e+01 1.984282100000000071e+01 2.400631900000000130e+01 2.200899500000000231e+01 8.536721999999999753e+02 1.308887499999999875e+02 2.941786800000000035e+00
9.100000000000000000e+01 2.001154999999999973e+01 2.440429699999999968e+01 2.232975799999999822e+01 8.583716400000000704e+02 1.315426300000000026e+02 2.998054299999999728e+00
9.200000000000000000e+01 2.007021699999999953e+01 2.476214399999999927e+01 2.263778100000000038e+01 8.627903400000000147e+02 1.315896999999999935e+02 3.054586600000000374e+00
9.300000000000000000e+01 2.029774000000000100e+01 2.515258800000000150e+01 2.295845599999999820e+01 8.671645499999999629e+02 1.324333499999999901e+02 3.115096600000000215e+00
9.400000000000000000e+01 2.052099199999999968e+01 2.557959599999999867e+01 2.335768900000000059e+01 8.712752699999999777e+02 1.341099100000000135e+02 3.175681799999999999e+00
9.500000000000000000e+01 2.079231599999999958e+01 2.601717599999999919e+01 2.380358299999999971e+01 8.753075599999999667e+02 1.359728499999999940e+02 3.236256600000000372e+00
9.600000000000000000e+01 2.133010900000000021e+01 2.645235800000000026e+01 2.425772500000000065e+01 8.795625999999999749e+02 1.368879399999999862e+02 3.295679799999999382e+00
9.700000000000000000e+01 2.161347600000000213e+01 2.689783499999999705e+01 2.476392600000000144e+01 8.839294999999999618e+02 1.369541199999999890e+02 3.353966500000000295e+00
9.800000000000000000e+01 2.206540899999999894e+01 2.732680900000000079e+01 2.522376799999999974e+01 8.880542599999999993e+02 1.359119399999999871e+02 3.411681200000000747e+00
9.900000000000000000e+01 2.242205399999999926e+01 2.771508000000000038e+01 2.550488000000000000e+01 8.921686999999999443e+02 1.335050200000000018e+02 3.469231600000000082e+00
1.000000000000000000e+02 2.277495000000000047e+01 2.814880399999999838e+01 2.583360899999999916e+01 8.960299999999999727e+02 1.310055100000000152e+02 3.529999500000000179e+00
1.010000000000000000e+02 2.300122600000000261e+01 2.838641400000000203e+01 2.617643500000000145e+01 8.997188999999999623e+02 1.292976800000000139e+02 3.562801000000000329e+00
1.020000000000000000e+02 2.344177600000000083e+01 2.861673400000000100e+01 2.649510200000000282e+01 9.035900000000000318e+02 1.296020199999999818e+02 3.594822000000000184e+00
1.030000000000000000e+02 2.354656800000000061e+01 2.885297600000000173e+01 2.678850599999999815e+01 9.073093000000000075e+02 1.304451799999999935e+02 3.626068599999999975e+00
1.040000000000000000e+02 2.358301200000000009e+01 2.908230599999999910e+01 2.700485999999999720e+01 9.111159699999999475e+02 1.313879000000000019e+02 3.656580700000000128e+00
1.050000000000000000e+02 2.372851199999999849e+01 2.930499999999999972e+01 2.709278899999999979e+01 9.150445999999999458e+02 1.319761000000000024e+02 3.686916399999999872e+00
1.060000000000000000e+02 2.365090599999999910e+01 2.949344299999999919e+01 2.723814199999999985e+01 9.188456999999999653e+02 1.318326299999999947e+02 3.714675399999999961e+00
1.070000000000000000e+02 2.325603500000000068e+01 2.965895800000000193e+01 2.738167600000000235e+01 9.226333599999999251e+02 1.324813100000000077e+02 3.741136799999999596e+00
1.080000000000000000e+02 2.285731300000000132e+01 2.982410999999999746e+01 2.754889299999999963e+01 9.260176000000000158e+02 1.319756800000000112e+02 3.768481299999999479e+00
1.090000000000000000e+02 2.212973799999999969e+01 2.997041500000000269e+01 2.784004000000000190e+01 9.294158999999999651e+02 1.314796899999999766e+02 3.794822200000000034e+00
1.100000000000000000e+02 2.156033000000000044e+01 3.011014699999999777e+01 2.819776300000000191e+01 9.326544000000000096e+02 1.315631100000000231e+02 3.820078599999999991e+00
1.110000000000000000e+02 2.120625700000000080e+01 3.025391599999999670e+01 2.856944999999999979e+01 9.361237999999999602e+02 1.319653500000000008e+02 3.843705399999999717e+00
1.120000000000000000e+02 2.049766699999999986e+01 3.042421699999999873e+01 2.890358699999999814e+01 9.394945699999999533e+02 1.319688899999999876e+02 3.868909599999999838e+00
1.130000000000000000e+02 2.003857800000000111e+01 3.055366300000000024e+01 2.919383799999999951e+01 9.427673300000001291e+02 1.324362199999999916e+02 3.891639700000000257e+00
1.140000000000000000e+02 1.949665800000000004e+01 3.072894000000000148e+01 2.956972499999999826e+01 9.462633699999998953e+02 1.329028299999999945e+02 3.916132199999999841e+00
1.150000000000000000e+02 1.916787000000000063e+01 3.091514000000000095e+01 2.999462899999999621e+01 9.495342000000000553e+02 1.316491199999999822e+02 3.942400700000000313e+00
1.160000000000000000e+02 1.905327600000000032e+01 3.110182400000000058e+01 3.032088499999999698e+01 9.527569599999999355e+02 1.326854399999999998e+02 3.969876499999999808e+00
1.170000000000000000e+02 1.892220499999999817e+01 3.131378199999999978e+01 3.045459699999999614e+01 9.560548000000000002e+02 1.336500000000000057e+02 3.998717800000000100e+00
1.180000000000000000e+02 1.882279600000000030e+01 3.151388200000000239e+01 3.066465200000000024e+01 9.596082999999999856e+02 1.347297800000000052e+02 4.025390600000000596e+00
1.190000000000000000e+02 1.862063200000000052e+01 3.171043200000000084e+01 3.095925499999999886e+01 9.630430999999999813e+02 1.348028100000000222e+02 4.052600400000000214e+00
1.200000000000000000e+02 1.858627300000000204e+01 3.191611099999999723e+01 3.128760100000000222e+01 9.664080999999999904e+02 1.352606000000000108e+02 4.080651999999999724e+00
1.210000000000000000e+02 1.854616199999999893e+01 3.211487199999999831e+01 3.170411500000000160e+01 9.696996500000000196e+02 1.342615000000000123e+02 4.108445999999999820e+00
1.220000000000000000e+02 1.868817900000000165e+01 3.231983599999999512e+01 3.210425999999999647e+01 9.730570699999999533e+02 1.326638000000000090e+02 4.135802299999999931e+00
1.230000000000000000e+02 1.883269699999999958e+01 3.252459299999999587e+01 3.253640700000000407e+01 9.765710400000000391e+02 1.314175100000000214e+02 4.164140699999999917e+00
1.240000000000000000e+02 1.880775299999999817e+01 3.272224400000000344e+01 3.304905000000000115e+01 9.801167599999999993e+02 1.310867000000000075e+02 4.192033999999999594e+00
1.250000000000000000e+02 1.886631000000000213e+01 3.291485999999999734e+01 3.354652399999999801e+01 9.838049300000001267e+02 1.318159799999999962e+02 4.220269000000000048e+00
1.260000000000000000e+02 1.866410600000000031e+01 3.310865799999999837e+01 3.391448199999999957e+01 9.874963400000000320e+02 1.334420199999999852e+02 4.247272500000000228e+00
1.270000000000000000e+02 1.857096099999999694e+01 3.327581400000000400e+01 3.407459599999999966e+01 9.910592699999999695e+02 1.336328399999999874e+02 4.272105700000000006e+00
1.280000000000000000e+02 1.809368900000000124e+01 3.343690999999999747e+01 3.421473300000000251e+01 9.944283000000000357e+02 1.333094299999999919e+02 4.296698000000000128e+00
1.290000000000000000e+02 1.778317300000000145e+01 3.357885000000000275e+01 3.437718999999999880e+01 9.979635599999999158e+02 1.334431500000000028e+02 4.319795000000000051e+00
1.300000000000000000e+02 1.760169199999999989e+01 3.373749000000000109e+01 3.461590199999999840e+01 1.001645200000000045e+03 1.344993899999999769e+02 4.343229299999999959e+00
1.310000000000000000e+02 1.753650299999999973e+01 3.391591599999999573e+01 3.491692400000000163e+01 1.005281399999999962e+03 1.355260199999999884e+02 4.367426400000000264e+00
1.320000000000000000e+02 1.741234000000000037e+01 3.410506999999999778e+01 3.523196800000000195e+01 1.008823999999999955e+03 1.358583800000000110e+02 4.391604400000000297e+00
1.330000000000000000e+02 1.739318499999999901e+01 3.429724000000000217e+01 3.543063000000000073e+01 1.012463869999999929e+03 1.349557800000000043e+02 4.415507299999999802e+00
1.340000000000000000e+02 1.761415500000000023e+01 3.449567800000000517e+01 3.556882000000000232e+01 1.015865900000000011e+03 1.346001600000000167e+02 4.439072000000000351e+00
1.350000000000000000e+02 1.800751299999999944e+01 3.471452999999999633e+01 3.571322599999999881e+01 1.019290300000000002e+03 1.342244100000000060e+02 4.464455000000000062e+00
1.360000000000000000e+02 1.832981900000000053e+01 3.492700200000000166e+01 3.590252299999999508e+01 1.022416749999999979e+03 1.355065199999999948e+02 4.490133999999999403e+00
1.370000000000000000e+02 1.870865200000000073e+01 3.517571300000000178e+01 3.604925500000000227e+01 1.025231099999999969e+03 1.369978499999999997e+02 4.517983000000000082e+00
1.380000000000000000e+02 1.916919000000000040e+01 3.544182599999999894e+01 3.629579000000000377e+01 1.027687899999999900e+03 1.380278600000000040e+02 4.544950000000000045e+00
1.390000000000000000e+02 1.954367300000000185e+01 3.568310999999999922e+01 3.656821000000000055e+01 1.030142800000000079e+03 1.391090700000000027e+02 4.570520400000000372e+00
1.400000000000000000e+02 1.999537799999999876e+01 3.593717999999999790e+01 3.683352999999999611e+01 1.032701199999999972e+03 1.395927399999999921e+02 4.598535000000000039e+00
1.410000000000000000e+02 2.061822899999999947e+01 3.616508999999999929e+01 3.700957499999999811e+01 1.035311999999999898e+03 1.400331400000000031e+02 4.625596999999999959e+00
1.420000000000000000e+02 2.118333799999999911e+01 3.639697299999999558e+01 3.712369499999999789e+01 1.037855299999999943e+03 1.400452300000000037e+02 4.653634499999999896e+00
1.430000000000000000e+02 2.172650100000000251e+01 3.662066699999999742e+01 3.711525000000000318e+01 1.040109899999999925e+03 1.405183600000000013e+02 4.681854000000000404e+00
1.440000000000000000e+02 2.243926599999999993e+01 3.685777300000000167e+01 3.710885600000000295e+01 1.042194199999999910e+03 1.418595600000000161e+02 4.711448700000000045e+00
1.450000000000000000e+02 2.307766499999999965e+01 3.710273699999999764e+01 3.720402500000000146e+01 1.044257299999999987e+03 1.424100799999999936e+02 4.741615299999999422e+00
1.460000000000000000e+02 2.365884600000000049e+01 3.727583299999999866e+01 3.742837500000000261e+01 1.046254200000000083e+03 1.427532500000000084e+02 4.768029699999999593e+00
1.470000000000000000e+02 2.398207700000000031e+01 3.745234299999999905e+01 3.772878299999999996e+01 1.048353800000000092e+03 1.433109600000000228e+02 4.795184599999999797e+00
1.480000000000000000e+02 2.446310000000000073e+01 3.759430300000000358e+01 3.810195999999999827e+01 1.050670299999999997e+03 1.438124200000000030e+02 4.820218999999999809e+00
1.490000000000000000e+02 2.493552199999999885e+01 3.774136400000000435e+01 3.855585999999999558e+01 1.053157699999999977e+03 1.442492200000000082e+02 4.844083000000000361e+00
1.500000000000000000e+02 2.505422599999999989e+01 3.783549500000000165e+01 3.895006599999999963e+01 1.055515699999999924e+03 1.445825499999999977e+02 4.865545299999999962e+00
1.510000000000000000e+02 2.499418999999999969e+01 3.790722699999999890e+01 3.928374000000000166e+01 1.057862800000000107e+03 1.441617099999999994e+02 4.877555400000000319e+00
1.520000000000000000e+02 2.481458500000000100e+01 3.797020999999999447e+01 3.961898800000000165e+01 1.059930200000000013e+03 1.435555999999999983e+02 4.889736000000000082e+00
1.530000000000000000e+02 2.462182600000000221e+01 3.802865599999999802e+01 4.008662000000000347e+01 1.061936500000000024e+03 1.434282199999999818e+02 4.901829199999999886e+00
1.540000000000000000e+02 2.432152400000000014e+01 3.807285999999999859e+01 4.054514999999999958e+01 1.063908200000000079e+03 1.440418699999999887e+02 4.913654300000000141e+00
1.550000000000000000e+02 2.415086700000000164e+01 3.812193299999999851e+01 4.105851699999999482e+01 1.065925700000000006e+03 1.447136800000000108e+02 4.925765499999999797e+00
1.560000000000000000e+02 2.405832999999999799e+01 3.815455599999999947e+01 4.167691800000000057e+01 1.068085800000000063e+03 1.464764700000000062e+02 4.936783999999999395e+00
1.570000000000000000e+02 2.425060700000000224e+01 3.820309400000000011e+01 4.210960399999999737e+01 1.070187699999999950e+03 1.490375999999999976e+02 4.949000999999999983e+00
1.580000000000000000e+02 2.439320000000000022e+01 3.826950500000000233e+01 4.233985999999999450e+01 1.072447300000000041e+03 1.505841199999999844e+02 4.962386000000000408e+00
1.590000000000000000e+02 2.465478699999999890e+01 3.832426500000000402e+01 4.230903599999999898e+01 1.074662100000000009e+03 1.517339499999999930e+02 4.975453400000001025e+00
1.600000000000000000e+02 2.407448199999999972e+01 3.837825399999999831e+01 4.218065599999999904e+01 1.076854100000000017e+03 1.525512200000000007e+02 4.988610999999999684e+00
1.610000000000000000e+02 2.370560499999999848e+01 3.843914999999999793e+01 4.211581999999999937e+01 1.078799299999999903e+03 1.535902600000000007e+02 5.002393200000000206e+00
1.620000000000000000e+02 2.341034700000000157e+01 3.849954600000000227e+01 4.220923200000000008e+01 1.080661599999999908e+03 1.541646100000000104e+02 5.015641999999999712e+00
1.630000000000000000e+02 2.323192799999999991e+01 3.855280300000000437e+01 4.250287600000000054e+01 1.082321300000000065e+03 1.544983499999999879e+02 5.028376000000000623e+00
1.640000000000000000e+02 2.303082999999999814e+01 3.862389399999999995e+01 4.289403000000000077e+01 1.084294100000000071e+03 1.541792000000000087e+02 5.041329000000000171e+00
1.650000000000000000e+02 2.313318299999999894e+01 3.870033300000000054e+01 4.312927600000000439e+01 1.086268900000000031e+03 1.535099600000000066e+02 5.054470999999999492e+00
1.660000000000000000e+02 2.295890999999999948e+01 3.878492399999999662e+01 4.335584000000000060e+01 1.088023799999999937e+03 1.523916299999999922e+02 5.068197299999999572e+00
1.670000000000000000e+02 2.319954500000000053e+01 3.886753499999999661e+01 4.352017199999999519e+01 1.089636500000000069e+03 1.514782399999999996e+02 5.081643999999999828e+00
1.680000000000000000e+02 2.346270200000000017e+01 3.896479799999999472e+01 4.345245999999999498e+01 1.091289299999999912e+03 1.519545300000000054e+02 5.096290599999999671e+00
1.690000000000000000e+02 2.351669000000000054e+01 3.905696500000000526e+01 4.343123200000000139e+01 1.092838600000000042e+03 1.523830899999999815e+02 5.110780999999999352e+00
1.700000000000000000e+02 2.347066000000000230e+01 3.913831700000000069e+01 4.356459999999999866e+01 1.094453400000000101e+03 1.514579500000000110e+02 5.123913299999999893e+00
1.710000000000000000e+02 2.355433299999999974e+01 3.920917999999999637e+01 4.376693300000000164e+01 1.096014300000000048e+03 1.509826800000000162e+02 5.137338599999999644e+00
1.720000000000000000e+02 2.372811300000000045e+01 3.930212800000000328e+01 4.388585700000000145e+01 1.097622800000000097e+03 1.506675899999999899e+02 5.151916500000000454e+00
1.730000000000000000e+02 2.369590000000000174e+01 3.940098599999999607e+01 4.411970000000000169e+01 1.099473899999999958e+03 1.499625699999999995e+02 5.167093299999999445e+00
1.740000000000000000e+02 2.371025300000000158e+01 3.951716599999999602e+01 4.402569199999999938e+01 1.101370799999999917e+03 1.491735100000000216e+02 5.183163999999999660e+00
1.750000000000000000e+02 2.345039599999999780e+01 3.963275999999999755e+01 4.381803499999999474e+01 1.103217900000000100e+03 1.482343100000000220e+02 5.198673700000000508e+00
1.760000000000000000e+02 2.338855700000000226e+01 3.976714000000000482e+01 4.397560000000000002e+01 1.104835399999999936e+03 1.469901399999999967e+02 5.215798000000000378e+00
1.770000000000000000e+02 2.337869799999999998e+01 3.990306999999999960e+01 4.429239000000000459e+01 1.106483400000000074e+03 1.454539000000000044e+02 5.232937000000000616e+00
1.780000000000000000e+02 2.345659799999999962e+01 4.002135999999999427e+01 4.459733599999999853e+01 1.108319300000000112e+03 1.450960399999999879e+02 5.248192999999999664e+00
1.790000000000000000e+02 2.348907699999999821e+01 4.013001299999999816e+01 4.492035999999999518e+01 1.109995200000000068e+03 1.446593000000000018e+02 5.263508299999999807e+00
1.800000000000000000e+02 2.328582199999999958e+01 4.025226599999999877e+01 4.518960999999999473e+01 1.111494899999999916e+03 1.448711700000000064e+02 5.278997000000000384e+00
1.810000000000000000e+02 2.319042200000000165e+01 4.037700999999999851e+01 4.554646999999999935e+01 1.112725799999999936e+03 1.456534300000000144e+02 5.294363500000000222e+00
1.820000000000000000e+02 2.310130099999999942e+01 4.051140600000000092e+01 4.584616499999999917e+01 1.113844000000000051e+03 1.468209500000000105e+02 5.309916999999999554e+00
1.830000000000000000e+02 2.253638799999999875e+01 4.062492800000000415e+01 4.628717999999999932e+01 1.114980099999999993e+03 1.467581000000000131e+02 5.323008999999999880e+00
1.840000000000000000e+02 2.212755999999999901e+01 4.072735000000000127e+01 4.671248200000000139e+01 1.115964500000000044e+03 1.472570300000000145e+02 5.334758299999999842e+00
1.850000000000000000e+02 2.183919699999999864e+01 4.081517800000000307e+01 4.725341799999999637e+01 1.116872800000000097e+03 1.476070399999999836e+02 5.344725000000000392e+00
1.860000000000000000e+02 2.167059100000000171e+01 4.091003400000000312e+01 4.778420300000000509e+01 1.117663299999999936e+03 1.481606299999999976e+02 5.355682400000000065e+00
1.870000000000000000e+02 2.161999300000000090e+01 4.099508300000000105e+01 4.829747000000000412e+01 1.118412199999999984e+03 1.479551100000000190e+02 5.366141999999999967e+00
1.880000000000000000e+02 2.155793800000000005e+01 4.107186000000000092e+01 4.858617999999999881e+01 1.119536000000000058e+03 1.478444800000000043e+02 5.376497000000000526e+00
1.890000000000000000e+02 2.155701799999999935e+01 4.114788400000000479e+01 4.884187299999999965e+01 1.120451700000000073e+03 1.479753900000000044e+02 5.387368000000000379e+00
1.900000000000000000e+02 2.143014099999999900e+01 4.123010000000000019e+01 4.897789000000000215e+01 1.121429200000000037e+03 1.477508399999999824e+02 5.398859999999999992e+00
1.910000000000000000e+02 2.152168800000000104e+01 4.131069600000000008e+01 4.905402999999999736e+01 1.122511199999999917e+03 1.476057399999999973e+02 5.410377500000000062e+00
1.920000000000000000e+02 2.161953700000000111e+01 4.138318999999999903e+01 4.898592999999999620e+01 1.123735100000000102e+03 1.475413399999999911e+02 5.421674700000000513e+00
1.930000000000000000e+02 2.158769399999999905e+01 4.147246599999999717e+01 4.862613699999999994e+01 1.125097400000000107e+03 1.481221500000000049e+02 5.433964999999999712e+00
1.940000000000000000e+02 2.170767999999999986e+01 4.156954000000000349e+01 4.842747500000000116e+01 1.126187899999999900e+03 1.491876699999999971e+02 5.447348000000000745e+00
1.950000000000000000e+02 2.196408500000000075e+01 4.166548499999999677e+01 4.845807299999999884e+01 1.127165500000000065e+03 1.513117000000000019e+02 5.460726300000000144e+00
1.960000000000000000e+02 2.220481000000000193e+01 4.177120000000000033e+01 4.852966299999999933e+01 1.128106899999999996e+03 1.530742600000000095e+02 5.475098000000000020e+00
1.970000000000000000e+02 2.271868500000000068e+01 4.187962299999999516e+01 4.873139600000000371e+01 1.128952500000000100e+03 1.553318800000000124e+02 5.489828599999999170e+00
1.980000000000000000e+02 2.325408999999999793e+01 4.200957999999999970e+01 4.897404500000000382e+01 1.129678300000000036e+03 1.578663200000000018e+02 5.505853000000000108e+00
1.990000000000000000e+02 2.364279600000000059e+01 4.214616799999999586e+01 4.913574000000000552e+01 1.130405500000000075e+03 1.596803400000000011e+02 5.522893400000000064e+00
2.000000000000000000e+02 2.408726099999999803e+01 4.228376800000000202e+01 4.934550999999999732e+01 1.131091300000000047e+03 1.609424600000000112e+02 5.539613700000000307e+00


==> plots/epoch_cora_baseline.txt <==
x DropEdge EMP APPNP GCN PairNorm SMP
1.000000000000000000e+00 2.730193699999999879e+01 1.224301100000000142e+00 1.573828599999999760e-03 4.926069000000000142e-01 2.981079700000000230e+02 9.180824499999999666e-02
2.000000000000000000e+00 2.017708999999999975e+01 1.546687499999999993e+00 8.696027000000000270e-03 5.016845999999999250e-01 2.719704600000000028e+02 7.154266500000000528e-02
3.000000000000000000e+00 1.556551900000000010e+01 2.021325599999999945e+00 2.859258299999999781e-02 5.393678499999999820e-01 2.537766900000000021e+02 5.555425599999999631e-02
4.000000000000000000e+00 1.270018699999999967e+01 2.120678999999999981e+00 7.067893999999999566e-02 6.210711999999999344e-01 2.422538100000000156e+02 4.665042500000000231e-02
5.000000000000000000e+00 1.082224500000000056e+01 2.147642999999999969e+00 1.466862999999999917e-01 7.714535999999999616e-01 2.418958700000000306e+02 4.693838200000000072e-02
6.000000000000000000e+00 9.490932000000000812e+00 2.150508000000000308e+00 2.702062000000000075e-01 1.025815099999999980e+00 2.434231000000000051e+02 5.627738700000000510e-02
7.000000000000000000e+00 8.547364999999999213e+00 2.090169200000000060e+00 4.581595999999999447e-01 1.429575999999999958e+00 2.440993799999999680e+02 6.861987999999999421e-02
8.000000000000000000e+00 7.750999499999999820e+00 2.153705099999999817e+00 7.305274000000000489e-01 2.041727800000000315e+00 2.395194500000000062e+02 8.355619000000000240e-02
9.000000000000000000e+00 7.160340299999998770e+00 2.324095700000000431e+00 1.116440500000000169e+00 2.941574800000000156e+00 2.340515900000000045e+02 9.857803599999999389e-02
1.000000000000000000e+01 6.782221300000000674e+00 2.549463999999999952e+00 1.645071299999999903e+00 4.233729000000000298e+00 2.273879499999999894e+02 1.126314249999999934e-01
1.100000000000000000e+01 6.487419999999999298e+00 2.962037799999999610e+00 2.349378799999999767e+00 6.041587999999999958e+00 2.166819200000000194e+02 1.304638100000000134e-01
1.200000000000000000e+01 6.269182700000000885e+00 3.535129500000000036e+00 3.267717399999999994e+00 8.519716000000000733e+00 2.046413699999999949e+02 1.482519800000000054e-01
1.300000000000000000e+01 6.108081999999999567e+00 4.315827400000000758e+00 4.446496499999999408e+00 1.185396199999999922e+01 1.946820699999999817e+02 1.653524500000000119e-01
1.400000000000000000e+01 5.990816000000000585e+00 5.094865000000000421e+00 5.919573299999999705e+00 1.626194800000000029e+01 1.865147899999999765e+02 1.814354999999999996e-01
1.500000000000000000e+01 5.933960400000001023e+00 5.852608999999999284e+00 7.744572999999999929e+00 2.200371200000000016e+01 1.807563800000000072e+02 1.988342399999999954e-01
1.600000000000000000e+01 5.840749299999999700e+00 6.633667999999999232e+00 9.956616999999999607e+00 2.936549199999999971e+01 1.777193900000000042e+02 2.202851200000000009e-01
1.700000000000000000e+01 5.746510999999999925e+00 7.089472999999999914e+00 1.260718300000000092e+01 3.868229999999999791e+01 1.774114800000000116e+02 2.466022999999999687e-01
1.800000000000000000e+01 5.653028500000000456e+00 7.720641000000000531e+00 1.576166249999999991e+01 5.030680999999999869e+01 1.781233499999999879e+02 2.757512300000000138e-01
1.900000000000000000e+01 5.609760999999999775e+00 8.640314999999999301e+00 1.945502899999999968e+01 6.463145000000000095e+01 1.813015000000000043e+02 3.079310999999999576e-01
2.000000000000000000e+01 5.616539500000000018e+00 9.451159000000000532e+00 2.374747500000000144e+01 8.202331999999999823e+01 1.866684100000000228e+02 3.422302300000000241e-01
2.100000000000000000e+01 5.561971700000000851e+00 1.068936199999999914e+01 2.874174699999999660e+01 1.028977000000000004e+02 1.923952800000000138e+02 3.878760299999999828e-01
2.200000000000000000e+01 5.509195300000000017e+00 1.215632599999999996e+01 3.445142700000000247e+01 1.275691759999999988e+02 1.967260300000000086e+02 4.410569400000000084e-01
2.300000000000000000e+01 5.464156000000000013e+00 1.428302200000000077e+01 4.097730599999999868e+01 1.563742000000000019e+02 2.009011000000000138e+02 5.050444600000000284e-01
2.400000000000000000e+01 5.456452400000000758e+00 1.724624400000000080e+01 4.831215000000000259e+01 1.895059799999999939e+02 2.033690799999999967e+02 5.886626999999999832e-01
2.500000000000000000e+01 5.594623000000000346e+00 2.104684400000000011e+01 5.647534000000000276e+01 2.270869399999999985e+02 2.040960699999999974e+02 6.868377300000000352e-01
2.600000000000000000e+01 5.682176600000000022e+00 2.594269800000000004e+01 6.545050000000000523e+01 2.690692000000000235e+02 2.068802200000000084e+02 8.029858500000000010e-01
2.700000000000000000e+01 5.832660699999999920e+00 3.301147499999999724e+01 7.529720000000000368e+01 3.152280000000000086e+02 2.104043399999999906e+02 9.356457599999999930e-01
2.800000000000000000e+01 6.033978000000000286e+00 4.033469000000000193e+01 8.582354000000000838e+01 3.651754999999999995e+02 2.151188999999999965e+02 1.082632700000000003e+00
2.900000000000000000e+01 6.132030999999999565e+00 4.815809999999999746e+01 9.700010999999999228e+01 4.183227999999999724e+02 2.200846299999999758e+02 1.254246500000000042e+00
3.000000000000000000e+01 6.193995000000000140e+00 5.642424000000000461e+01 1.088937449999999956e+02 4.742722499999999854e+02 2.238642700000000048e+02 1.449490100000000226e+00
3.100000000000000000e+01 6.266201500000000202e+00 6.231323199999999218e+01 1.214109300000000076e+02 5.326630000000000109e+02 2.279424600000000112e+02 1.654397199999999790e+00
3.200000000000000000e+01 6.449961700000000242e+00 7.127199999999999136e+01 1.343820300000000145e+02 5.928418000000000347e+02 2.318683799999999735e+02 1.896937700000000060e+00
3.300000000000000000e+01 6.982642699999999536e+00 7.998928999999999689e+01 1.477843499999999892e+02 6.544235999999999649e+02 2.412425399999999911e+02 2.150149000000000310e+00
3.400000000000000000e+01 7.931791000000000480e+00 9.034096499999999708e+01 1.613897199999999827e+02 7.167492700000000241e+02 2.514573499999999910e+02 2.427579399999999943e+00
3.500000000000000000e+01 8.863430000000001030e+00 1.018799099999999953e+02 1.750337700000000041e+02 7.794805000000000064e+02 2.570277399999999943e+02 2.730624700000000349e+00
3.600000000000000000e+01 9.767647999999999442e+00 1.161889100000000070e+02 1.886659199999999998e+02 8.421023000000000138e+02 2.573136600000000271e+02 3.067519700000000071e+00
3.700000000000000000e+01 1.041322100000000006e+01 1.314592700000000036e+02 2.025236800000000130e+02 9.039002699999999777e+02 2.544352599999999995e+02 3.448556399999999744e+00
3.800000000000000000e+01 1.125603899999999946e+01 1.499064600000000098e+02 2.163727100000000121e+02 9.645237400000000889e+02 2.515656899999999894e+02 3.880851700000000015e+00
3.900000000000000000e+01 1.228799700000000072e+01 1.690375500000000102e+02 2.301902600000000234e+02 1.023808300000000031e+03 2.514133099999999956e+02 4.352419000000000260e+00
4.000000000000000000e+01 1.363246799999999936e+01 1.875920100000000161e+02 2.438232399999999984e+02 1.081708599999999933e+03 2.515091600000000085e+02 4.870703999999999922e+00
4.100000000000000000e+01 1.433774000000000015e+01 2.003420299999999941e+02 2.572963299999999549e+02 1.137713099999999940e+03 2.521459799999999802e+02 5.414437000000000388e+00
4.200000000000000000e+01 1.521190549999999853e+01 2.133048399999999845e+02 2.705967999999999734e+02 1.191723300000000108e+03 2.535395499999999913e+02 5.989238300000000237e+00
4.300000000000000000e+01 1.643908900000000273e+01 2.267504600000000039e+02 2.834105999999999881e+02 1.243525799999999890e+03 2.572271700000000010e+02 6.601949000000000289e+00
4.400000000000000000e+01 1.867885400000000118e+01 2.451020499999999913e+02 2.960744000000000256e+02 1.293358899999999949e+03 2.607436999999999898e+02 7.277518999999999849e+00
4.500000000000000000e+01 2.196141599999999983e+01 2.611397400000000175e+02 3.081621700000000033e+02 1.341076000000000022e+03 2.645249000000000024e+02 7.980599400000000898e+00
4.600000000000000000e+01 2.389358100000000107e+01 2.742263200000000438e+02 3.199816600000000335e+02 1.386483600000000024e+03 2.670951999999999771e+02 8.699975999999999487e+00
4.700000000000000000e+01 2.386305000000000121e+01 2.802491499999999860e+02 3.311862499999999727e+02 1.429504500000000007e+03 2.698227999999999724e+02 9.423983999999999028e+00
4.800000000000000000e+01 2.379915000000000092e+01 2.936729000000000269e+02 3.417522299999999973e+02 1.470401699999999892e+03 2.727026700000000119e+02 1.018706099999999992e+01
4.900000000000000000e+01 2.364117600000000152e+01 3.136844500000000266e+02 3.519720500000000243e+02 1.509057299999999941e+03 2.756585000000000036e+02 1.100169700000000006e+01
5.000000000000000000e+01 2.374477399999999960e+01 3.402767299999999864e+02 3.620609000000000037e+02 1.545877799999999979e+03 2.765747000000000071e+02 1.185362100000000041e+01
5.100000000000000000e+01 2.362627799999999922e+01 3.532975200000000200e+02 3.717636999999999716e+02 1.580596000000000004e+03 2.777659999999999627e+02 1.232442299999999946e+01
5.200000000000000000e+01 2.373489400000000060e+01 3.664649699999999939e+02 3.809815399999999954e+02 1.613597199999999930e+03 2.792964000000000055e+02 1.283776300000000070e+01
5.300000000000000000e+01 2.384996199999999789e+01 3.768592499999999745e+02 3.897309000000000196e+02 1.644595600000000104e+03 2.805825200000000450e+02 1.335863099999999903e+01
5.400000000000000000e+01 2.417109899999999811e+01 3.854712000000000103e+02 3.980494700000000421e+02 1.673860400000000027e+03 2.836132499999999936e+02 1.387946400000000224e+01
5.500000000000000000e+01 2.474038699999999835e+01 3.910448999999999842e+02 4.062127399999999966e+02 1.701471199999999953e+03 2.866332700000000386e+02 1.441670599999999958e+01
5.600000000000000000e+01 2.492465999999999937e+01 3.941137700000000450e+02 4.139725300000000061e+02 1.727730000000000018e+03 2.898938999999999737e+02 1.493847000000000058e+01
5.700000000000000000e+01 2.529641700000000171e+01 3.964862400000000093e+02 4.212811299999999619e+02 1.752416099999999915e+03 2.925542299999999614e+02 1.546372799999999970e+01
5.800000000000000000e+01 2.605125599999999864e+01 3.973487999999999829e+02 4.285425000000000182e+02 1.775970100000000002e+03 2.960210600000000341e+02 1.596891300000000058e+01
5.900000000000000000e+01 2.732018300000000011e+01 4.004046000000000163e+02 4.357327999999999975e+02 1.798631300000000010e+03 2.997821700000000078e+02 1.645238299999999754e+01
6.000000000000000000e+01 2.856788400000000294e+01 4.041872000000000185e+02 4.424105200000000195e+02 1.820300400000000081e+03 3.014986000000000104e+02 1.690922699999999779e+01
6.100000000000000000e+01 2.940251699999999957e+01 4.095597000000000207e+02 4.485124999999999886e+02 1.841251500000000078e+03 3.021545700000000352e+02 1.733798999999999779e+01
6.200000000000000000e+01 3.036189500000000052e+01 4.150352800000000002e+02 4.542788400000000593e+02 1.861508299999999963e+03 3.021957400000000007e+02 1.778981600000000185e+01
6.300000000000000000e+01 3.143996800000000036e+01 4.205151999999999930e+02 4.595400999999999954e+02 1.881299099999999953e+03 2.995154699999999934e+02 1.827229299999999768e+01
6.400000000000000000e+01 3.297829399999999822e+01 4.287558000000000220e+02 4.645858799999999746e+02 1.900565900000000056e+03 2.973095000000000141e+02 1.880821800000000010e+01
6.500000000000000000e+01 3.483957699999999846e+01 4.421287500000000250e+02 4.696346400000000472e+02 1.919248499999999922e+03 2.968738700000000108e+02 1.939436099999999996e+01
6.600000000000000000e+01 3.582850599999999730e+01 4.600416599999999789e+02 4.745106799999999794e+02 1.937311200000000099e+03 2.986016000000000190e+02 2.002312500000000028e+01
6.700000000000000000e+01 3.569709799999999689e+01 4.797262000000000057e+02 4.796645500000000197e+02 1.955179699999999912e+03 3.020461399999999799e+02 2.070283099999999976e+01
6.800000000000000000e+01 3.516456999999999766e+01 4.946125200000000177e+02 4.841574400000000651e+02 1.972680800000000090e+03 3.057420000000000186e+02 2.141597200000000001e+01
6.900000000000000000e+01 3.485529999999999973e+01 5.031292400000000384e+02 4.883015400000000454e+02 1.989987999999999829e+03 3.082550700000000461e+02 2.212473100000000059e+01
7.000000000000000000e+01 3.457777399999999801e+01 5.044339599999999564e+02 4.920937500000000000e+02 2.007299099999999953e+03 3.116689799999999764e+02 2.279913299999999765e+01
7.100000000000000000e+01 3.411898000000000053e+01 5.007748400000000402e+02 4.958467999999999734e+02 2.023860799999999927e+03 3.153293499999999767e+02 2.340932499999999905e+01
7.200000000000000000e+01 3.338056599999999463e+01 4.913571999999999775e+02 4.994553000000000225e+02 2.040356299999999919e+03 3.173740799999999922e+02 2.395729299999999995e+01
7.300000000000000000e+01 3.335055499999999995e+01 4.803841599999999517e+02 5.030398999999999887e+02 2.056570799999999963e+03 3.191447999999999752e+02 2.446820299999999904e+01
7.400000000000000000e+01 3.359673000000000087e+01 4.714787999999999784e+02 5.065540000000000305e+02 2.072780999999999949e+03 3.205221999999999980e+02 2.494436499999999768e+01
7.500000000000000000e+01 3.398536000000000001e+01 4.674238300000000095e+02 5.092998699999999985e+02 2.088630099999999857e+03 3.233344999999999914e+02 2.545382999999999996e+01
7.600000000000000000e+01 3.477167999999999637e+01 4.666471999999999980e+02 5.118992599999999698e+02 2.104338099999999940e+03 3.273143999999999778e+02 2.594672200000000117e+01
7.700000000000000000e+01 3.538093599999999839e+01 4.722562299999999595e+02 5.146502000000000407e+02 2.119901400000000194e+03 3.300760999999999967e+02 2.648418599999999756e+01
7.800000000000000000e+01 3.626364500000000390e+01 4.819750999999999976e+02 5.170827000000000453e+02 2.135432600000000093e+03 3.298748499999999808e+02 2.699831599999999909e+01
7.900000000000000000e+01 3.734280800000000511e+01 4.930817599999999743e+02 5.197428599999999506e+02 2.150489500000000135e+03 3.299495000000000005e+02 2.753472100000000111e+01
8.000000000000000000e+01 3.835323300000000302e+01 5.043654000000000224e+02 5.228844599999999900e+02 2.165368399999999838e+03 3.286483000000000061e+02 2.808705100000000243e+01
8.100000000000000000e+01 3.898360399999999970e+01 5.201073999999999842e+02 5.259577600000000075e+02 2.180427000000000135e+03 3.278764600000000087e+02 2.871597700000000231e+01
8.200000000000000000e+01 3.946573300000000017e+01 5.337604400000000169e+02 5.293028000000000475e+02 2.195376000000000204e+03 3.286047399999999925e+02 2.939457899999999668e+01
8.300000000000000000e+01 3.943649299999999869e+01 5.452141000000000304e+02 5.328102999999999838e+02 2.210105199999999968e+03 3.291469000000000165e+02 3.004882000000000275e+01
8.400000000000000000e+01 3.942194699999999585e+01 5.514675999999999476e+02 5.365611999999999853e+02 2.224939199999999801e+03 3.299035600000000272e+02 3.071965800000000257e+01
8.500000000000000000e+01 3.945120200000000210e+01 5.540582000000000562e+02 5.405932999999999993e+02 2.239541700000000219e+03 3.307291600000000358e+02 3.136489899999999764e+01
8.600000000000000000e+01 3.943009599999999892e+01 5.547532999999999674e+02 5.449494999999999436e+02 2.253992000000000189e+03 3.314365200000000300e+02 3.202856400000000292e+01
8.700000000000000000e+01 3.963578400000000101e+01 5.505852999999999611e+02 5.496482499999999618e+02 2.267983200000000124e+03 3.327230200000000195e+02 3.266357800000000111e+01
8.800000000000000000e+01 3.989219699999999591e+01 5.469444999999999482e+02 5.543864999999999554e+02 2.281949999999999818e+03 3.334051000000000045e+02 3.334265500000000060e+01
8.900000000000000000e+01 4.064434399999999670e+01 5.449477000000000544e+02 5.591136000000000195e+02 2.296205599999999777e+03 3.332390399999999886e+02 3.404634000000000071e+01
9.000000000000000000e+01 4.096705599999999947e+01 5.414936000000000149e+02 5.636834999999999809e+02 2.311021699999999782e+03 3.331109299999999962e+02 3.473407399999999967e+01
9.100000000000000000e+01 4.169169600000000031e+01 5.463197599999999738e+02 5.675420500000000175e+02 2.325963099999999940e+03 3.329987499999999727e+02 3.538934299999999666e+01
9.200000000000000000e+01 4.159167500000000217e+01 5.576192999999999529e+02 5.709524999999999864e+02 2.340794400000000223e+03 3.321152999999999906e+02 3.604269399999999735e+01
9.300000000000000000e+01 4.125446300000000122e+01 5.720334500000000162e+02 5.739265000000000327e+02 2.355581499999999778e+03 3.327239399999999705e+02 3.669146699999999583e+01
9.400000000000000000e+01 4.098417700000000252e+01 5.889054999999999609e+02 5.762413999999999987e+02 2.370121000000000095e+03 3.325973799999999869e+02 3.732814000000000476e+01
9.500000000000000000e+01 4.085494600000000531e+01 6.043402999999999565e+02 5.781186999999999898e+02 2.384495600000000195e+03 3.322368799999999851e+02 3.798661799999999999e+01
9.600000000000000000e+01 4.048818599999999890e+01 6.148218000000000529e+02 5.799648399999999810e+02 2.398288000000000011e+03 3.314284399999999664e+02 3.863215000000000288e+01
9.700000000000000000e+01 3.988273000000000224e+01 6.218384399999999914e+02 5.816493500000000267e+02 2.412210399999999936e+03 3.325713200000000143e+02 3.928320000000000078e+01
9.800000000000000000e+01 3.962330999999999648e+01 6.259682000000000244e+02 5.830964000000000169e+02 2.426050299999999879e+03 3.339469599999999900e+02 3.992684000000000566e+01
9.900000000000000000e+01 3.918547399999999925e+01 6.264994000000000369e+02 5.839440299999999979e+02 2.439743199999999888e+03 3.356657999999999902e+02 4.058825000000000216e+01
1.000000000000000000e+02 3.914560300000000126e+01 6.213825000000000500e+02 5.845784999999999627e+02 2.453619999999999891e+03 3.357722799999999665e+02 4.121652999999999878e+01
1.010000000000000000e+02 3.922303800000000251e+01 6.178423500000000104e+02 5.851498000000000275e+02 2.467554000000000087e+03 3.349422299999999950e+02 4.150892600000000243e+01
1.020000000000000000e+02 3.924434999999999718e+01 6.130617999999999483e+02 5.861466699999999719e+02 2.481538799999999810e+03 3.340075700000000438e+02 4.179780999999999835e+01
1.030000000000000000e+02 3.889942599999999828e+01 6.090945400000000518e+02 5.873648699999999963e+02 2.495102499999999964e+03 3.312481399999999780e+02 4.209203000000000117e+01
1.040000000000000000e+02 3.894325300000000567e+01 6.074705999999999904e+02 5.886819000000000415e+02 2.508703999999999724e+03 3.294266399999999635e+02 4.238389600000000002e+01
1.050000000000000000e+02 3.936488299999999896e+01 6.061644000000000005e+02 5.900517599999999447e+02 2.522487799999999879e+03 3.292992600000000039e+02 4.265144000000000091e+01
1.060000000000000000e+02 3.979682000000000386e+01 6.076813400000000911e+02 5.919424400000000333e+02 2.536105000000000018e+03 3.313885200000000282e+02 4.290796699999999930e+01
1.070000000000000000e+02 4.023594699999999591e+01 6.117247999999999593e+02 5.943990499999999884e+02 2.549748999999999796e+03 3.341997000000000071e+02 4.318684999999999974e+01
1.080000000000000000e+02 4.098612199999999461e+01 6.166654700000000275e+02 5.972045000000000528e+02 2.563527300000000196e+03 3.374423799999999574e+02 4.347916400000000436e+01
1.090000000000000000e+02 4.190155999999999636e+01 6.209175999999999931e+02 6.005664699999999812e+02 2.577485599999999977e+03 3.417993000000000166e+02 4.379135000000000133e+01
1.100000000000000000e+02 4.295467000000000013e+01 6.258746300000000247e+02 6.040346700000000055e+02 2.591569300000000112e+03 3.458730799999999590e+02 4.411728699999999748e+01
1.110000000000000000e+02 4.379658500000000032e+01 6.312674599999999145e+02 6.073260500000000093e+02 2.605400599999999940e+03 3.508863499999999931e+02 4.444301600000000008e+01
1.120000000000000000e+02 4.350718700000000183e+01 6.387366299999999910e+02 6.099504400000000714e+02 2.619096399999999903e+03 3.529568499999999744e+02 4.476394000000000517e+01
1.130000000000000000e+02 4.314847999999999928e+01 6.447377299999999423e+02 6.124383500000000140e+02 2.632872800000000097e+03 3.558775299999999788e+02 4.507216300000000331e+01
1.140000000000000000e+02 4.349513199999999813e+01 6.508124400000000378e+02 6.146408000000000129e+02 2.646425299999999879e+03 3.582622700000000009e+02 4.539480199999999854e+01
1.150000000000000000e+02 4.434272999999999598e+01 6.533778700000000299e+02 6.161322999999999865e+02 2.659453899999999976e+03 3.577084700000000339e+02 4.572951499999999925e+01
1.160000000000000000e+02 4.469807999999999737e+01 6.552653999999999996e+02 6.177143599999999424e+02 2.672334199999999782e+03 3.581212799999999561e+02 4.606292700000000195e+01
1.170000000000000000e+02 4.507739300000000071e+01 6.569580000000000837e+02 6.194329999999999927e+02 2.685199000000000069e+03 3.593702700000000050e+02 4.641170499999999777e+01
1.180000000000000000e+02 4.553379400000000032e+01 6.567046000000000276e+02 6.211301999999999452e+02 2.697674000000000433e+03 3.587604699999999980e+02 4.676424999999999699e+01
1.190000000000000000e+02 4.581783699999999726e+01 6.565497400000000425e+02 6.224306000000000267e+02 2.709994900000000143e+03 3.567126000000000090e+02 4.711445200000000000e+01
1.200000000000000000e+02 4.635277599999999865e+01 6.571343400000000656e+02 6.236878000000000384e+02 2.722048299999999927e+03 3.541819999999999595e+02 4.746621999999999986e+01
1.210000000000000000e+02 4.685934000000000310e+01 6.580616999999999734e+02 6.248536000000000286e+02 2.734134799999999814e+03 3.529999000000000251e+02 4.782374000000000080e+01
1.220000000000000000e+02 4.752067999999999870e+01 6.602173000000000229e+02 6.260747999999999820e+02 2.745419000000000324e+03 3.515740000000000123e+02 4.819270699999999863e+01
1.230000000000000000e+02 4.824804699999999968e+01 6.611523999999999432e+02 6.270959500000000162e+02 2.756658699999999953e+03 3.507393799999999828e+02 4.854963000000000051e+01
1.240000000000000000e+02 4.869686500000000251e+01 6.605277999999999565e+02 6.279349399999999832e+02 2.768386500000000069e+03 3.508398399999999810e+02 4.889122000000000412e+01
1.250000000000000000e+02 4.900177000000000049e+01 6.576985499999999547e+02 6.289582000000000335e+02 2.780137700000000223e+03 3.511186999999999898e+02 4.917049399999999792e+01
1.260000000000000000e+02 4.949855399999999861e+01 6.558227000000000544e+02 6.299890000000000327e+02 2.791986300000000028e+03 3.527478600000000029e+02 4.944519799999999776e+01
1.270000000000000000e+02 4.944504500000000036e+01 6.566775000000000091e+02 6.314447999999999865e+02 2.803805400000000191e+03 3.546797000000000253e+02 4.974016999999999911e+01
1.280000000000000000e+02 4.965542599999999851e+01 6.581503999999999905e+02 6.327275400000000900e+02 2.815480500000000120e+03 3.552798999999999978e+02 5.002955200000000247e+01
1.290000000000000000e+02 4.993034000000000106e+01 6.590570999999999913e+02 6.341880499999999756e+02 2.827219000000000051e+03 3.540246999999999957e+02 5.030038499999999857e+01
1.300000000000000000e+02 5.044736500000000490e+01 6.586910400000000436e+02 6.354769999999999754e+02 2.838429700000000139e+03 3.520271600000000376e+02 5.053708300000000264e+01
1.310000000000000000e+02 5.075146500000000316e+01 6.554978999999999587e+02 6.370759000000000469e+02 2.849730000000000018e+03 3.514951800000000048e+02 5.073568000000000211e+01
1.320000000000000000e+02 5.110313800000000128e+01 6.560412599999999657e+02 6.390656000000000176e+02 2.860164600000000064e+03 3.488288000000000011e+02 5.096422199999999947e+01
1.330000000000000000e+02 5.141963599999999701e+01 6.548898299999999608e+02 6.411144400000000587e+02 2.869864700000000084e+03 3.460684200000000033e+02 5.115995999999999810e+01
1.340000000000000000e+02 5.172683299999999917e+01 6.528583399999999983e+02 6.429631299999999783e+02 2.879209699999999884e+03 3.437183799999999678e+02 5.136377000000000237e+01
1.350000000000000000e+02 5.153808599999999984e+01 6.534411599999999680e+02 6.447162499999999454e+02 2.888197299999999814e+03 3.439636199999999917e+02 5.158845000000000169e+01
1.360000000000000000e+02 5.079585000000000150e+01 6.559071700000000646e+02 6.469103999999999814e+02 2.897570799999999963e+03 3.465963700000000358e+02 5.185011300000000034e+01
1.370000000000000000e+02 5.001600599999999730e+01 6.611299000000000206e+02 6.492273999999999887e+02 2.907184299999999894e+03 3.496074199999999905e+02 5.215022299999999689e+01
1.380000000000000000e+02 4.955922999999999945e+01 6.662831999999999653e+02 6.518405999999999949e+02 2.917314699999999903e+03 3.517130000000000223e+02 5.245814499999999470e+01
1.390000000000000000e+02 4.846903999999999968e+01 6.723387500000000045e+02 6.543816000000000486e+02 2.927367400000000089e+03 3.526737699999999904e+02 5.275800300000000220e+01
1.400000000000000000e+02 4.753501500000000135e+01 6.817951699999999846e+02 6.570207500000000209e+02 2.936911099999999806e+03 3.525836799999999585e+02 5.307563999999999993e+01
1.410000000000000000e+02 4.672939000000000220e+01 6.930163999999999760e+02 6.598846999999999525e+02 2.946542500000000018e+03 3.521604299999999625e+02 5.341455500000000711e+01
1.420000000000000000e+02 4.606445300000000032e+01 7.066543599999999969e+02 6.628147599999999784e+02 2.955799799999999777e+03 3.507046000000000276e+02 5.377955999999999648e+01
1.430000000000000000e+02 4.501030000000000086e+01 7.157317000000000462e+02 6.658129999999999882e+02 2.965262200000000121e+03 3.496236000000000104e+02 5.413517399999999924e+01
1.440000000000000000e+02 4.436823300000000359e+01 7.230801000000000158e+02 6.681327999999999747e+02 2.974343499999999949e+03 3.471445299999999747e+02 5.451225000000000165e+01
1.450000000000000000e+02 4.418838000000000221e+01 7.268903000000000247e+02 6.707001299999999446e+02 2.983852499999999964e+03 3.432294999999999732e+02 5.489856700000000700e+01
1.460000000000000000e+02 4.428602999999999668e+01 7.281794999999999618e+02 6.731926999999999452e+02 2.993429200000000037e+03 3.406533200000000079e+02 5.526411399999999929e+01
1.470000000000000000e+02 4.481430399999999992e+01 7.266025400000000900e+02 6.758609000000000151e+02 3.003264200000000073e+03 3.385620700000000056e+02 5.563899999999999579e+01
1.480000000000000000e+02 4.556876799999999861e+01 7.235417499999999791e+02 6.782408000000000357e+02 3.013668500000000222e+03 3.376058700000000385e+02 5.601485000000000269e+01
1.490000000000000000e+02 4.647142399999999895e+01 7.179772000000000389e+02 6.802233999999999696e+02 3.023926800000000185e+03 3.375016799999999648e+02 5.637327600000000416e+01
1.500000000000000000e+02 4.760787599999999742e+01 7.127956500000000233e+02 6.825713500000000522e+02 3.033273200000000088e+03 3.379131499999999733e+02 5.673981999999999459e+01
1.510000000000000000e+02 4.858274999999999721e+01 7.114649699999999939e+02 6.853020599999999831e+02 3.042944000000000415e+03 3.383512600000000248e+02 5.692509000000000441e+01
1.520000000000000000e+02 4.970787399999999678e+01 7.103726000000000340e+02 6.876766000000000076e+02 3.051897500000000036e+03 3.386312599999999975e+02 5.710274000000000427e+01
1.530000000000000000e+02 5.114487499999999898e+01 7.078932499999999663e+02 6.895497000000000298e+02 3.060904300000000148e+03 3.382457600000000184e+02 5.725744599999999451e+01
1.540000000000000000e+02 5.289092300000000080e+01 7.043513000000000375e+02 6.906658999999999651e+02 3.069341800000000148e+03 3.377288200000000415e+02 5.738012700000000166e+01
1.550000000000000000e+02 5.432228000000000634e+01 7.002473999999999705e+02 6.919609000000000378e+02 3.077891399999999976e+03 3.376456299999999828e+02 5.747221999999999298e+01
1.560000000000000000e+02 5.582515000000000072e+01 6.968028600000000097e+02 6.934653299999999945e+02 3.085897699999999986e+03 3.382785600000000272e+02 5.756769599999999798e+01
1.570000000000000000e+02 5.742823800000000034e+01 6.934886500000000069e+02 6.951127000000000180e+02 3.093582300000000032e+03 3.392327000000000226e+02 5.766119399999999473e+01
1.580000000000000000e+02 5.840818800000000266e+01 6.913196000000000367e+02 6.967710000000000719e+02 3.101190999999999804e+03 3.404732700000000136e+02 5.777126700000000170e+01
1.590000000000000000e+02 5.942866500000000229e+01 6.903434399999999869e+02 6.981068999999999960e+02 3.108600600000000213e+03 3.431949999999999932e+02 5.788571500000000469e+01
1.600000000000000000e+02 6.060725799999999452e+01 6.902360000000001037e+02 6.999139400000000251e+02 3.115912600000000111e+03 3.457089500000000157e+02 5.801610600000000773e+01
1.610000000000000000e+02 6.211409399999999437e+01 6.913006000000000313e+02 7.013550999999999931e+02 3.123155299999999897e+03 3.469103000000000065e+02 5.814753699999999981e+01
1.620000000000000000e+02 6.312078000000000344e+01 6.929851700000000392e+02 7.028215999999999894e+02 3.130698199999999815e+03 3.480349700000000439e+02 5.827503199999999595e+01
1.630000000000000000e+02 6.408863999999999805e+01 6.941783400000000483e+02 7.041360000000000809e+02 3.138465299999999843e+03 3.497473799999999642e+02 5.840020799999999923e+01
1.640000000000000000e+02 6.543576000000000192e+01 6.966985499999999547e+02 7.058600999999999885e+02 3.146365699999999833e+03 3.502726999999999862e+02 5.853435500000000502e+01
1.650000000000000000e+02 6.644138000000000943e+01 6.982449000000000296e+02 7.079963400000000320e+02 3.154059600000000046e+03 3.504128000000000043e+02 5.865209999999999724e+01
1.660000000000000000e+02 6.695794999999999675e+01 7.000546000000000504e+02 7.101701000000000477e+02 3.161660600000000159e+03 3.501039700000000039e+02 5.877433399999999608e+01
1.670000000000000000e+02 6.729654000000000735e+01 7.015294999999999845e+02 7.121997999999999820e+02 3.168419699999999921e+03 3.472436999999999898e+02 5.890193000000000723e+01
1.680000000000000000e+02 6.695118000000000791e+01 7.015288000000000466e+02 7.140175000000000409e+02 3.174500999999999749e+03 3.423245200000000068e+02 5.899662399999999707e+01
1.690000000000000000e+02 6.672513599999999201e+01 7.024839999999999236e+02 7.160830000000000837e+02 3.180641799999999876e+03 3.363004999999999995e+02 5.909723000000000326e+01
1.700000000000000000e+02 6.660146999999999196e+01 7.043174400000000333e+02 7.181354999999999791e+02 3.186820999999999913e+03 3.318050200000000132e+02 5.920033600000000007e+01
1.710000000000000000e+02 6.610628499999999974e+01 7.063206999999999880e+02 7.200129400000000714e+02 3.192628400000000056e+03 3.284215399999999931e+02 5.930840999999999497e+01
1.720000000000000000e+02 6.594773999999999603e+01 7.086443000000000438e+02 7.213665999999999485e+02 3.198329000000000178e+03 3.260505999999999744e+02 5.941247599999999807e+01
1.730000000000000000e+02 6.534068000000000609e+01 7.121044299999999794e+02 7.232145000000000437e+02 3.204302200000000084e+03 3.236374799999999823e+02 5.953334999999999866e+01
1.740000000000000000e+02 6.473530999999999835e+01 7.156491999999999507e+02 7.248786000000000058e+02 3.210394499999999880e+03 3.225997299999999655e+02 5.967083000000000226e+01
1.750000000000000000e+02 6.456965999999999894e+01 7.178141000000000531e+02 7.270936000000000377e+02 3.216971199999999953e+03 3.235861799999999562e+02 5.979603000000000179e+01
1.760000000000000000e+02 6.447098000000001150e+01 7.214747999999999593e+02 7.297196700000000646e+02 3.223468299999999999e+03 3.268994999999999891e+02 5.995369300000000834e+01
1.770000000000000000e+02 6.429026999999999248e+01 7.242839999999999918e+02 7.327427000000000135e+02 3.229594000000000051e+03 3.303414599999999837e+02 6.012010200000000282e+01
1.780000000000000000e+02 6.430965400000000898e+01 7.245852700000000368e+02 7.357385000000000446e+02 3.235702999999999975e+03 3.344107999999999947e+02 6.028664799999999957e+01
1.790000000000000000e+02 6.433753000000000100e+01 7.251292999999999438e+02 7.385905999999999949e+02 3.241625999999999749e+03 3.382702600000000075e+02 6.046710200000000413e+01
1.800000000000000000e+02 6.385531999999999186e+01 7.254924300000000130e+02 7.417310000000001082e+02 3.247131800000000112e+03 3.414440999999999917e+02 6.065327500000000072e+01
1.810000000000000000e+02 6.349115799999999865e+01 7.258269000000000233e+02 7.444480999999999540e+02 3.252753700000000208e+03 3.436434299999999666e+02 6.083070799999999423e+01
1.820000000000000000e+02 6.251792499999999819e+01 7.275256000000000540e+02 7.461421000000000276e+02 3.258132999999999811e+03 3.439513200000000097e+02 6.101399200000000178e+01
1.830000000000000000e+02 6.121946700000000163e+01 7.280199999999999818e+02 7.477074599999999691e+02 3.263345200000000204e+03 3.432040000000000077e+02 6.118166700000000446e+01
1.840000000000000000e+02 6.029416299999999751e+01 7.298686500000000024e+02 7.487527000000000044e+02 3.268432000000000244e+03 3.421272000000000162e+02 6.136030999999999835e+01
1.850000000000000000e+02 5.969818000000000779e+01 7.317445700000000670e+02 7.498967000000000098e+02 3.273924300000000130e+03 3.414346600000000080e+02 6.154444999999999766e+01
1.860000000000000000e+02 5.941625200000000007e+01 7.323192000000000235e+02 7.512278999999999769e+02 3.279325200000000223e+03 3.401378500000000145e+02 6.168985999999999592e+01
1.870000000000000000e+02 5.945915999999999713e+01 7.327351700000000392e+02 7.524972999999999956e+02 3.284984599999999773e+03 3.382256499999999733e+02 6.183101999999999521e+01
1.880000000000000000e+02 5.978979499999999803e+01 7.333184999999999718e+02 7.544442999999999984e+02 3.290415800000000218e+03 3.360321700000000078e+02 6.197164499999999521e+01
1.890000000000000000e+02 6.011478000000000321e+01 7.331909000000000560e+02 7.568948000000000320e+02 3.295710000000000036e+03 3.345446200000000090e+02 6.211314399999999125e+01
1.900000000000000000e+02 6.016876200000000097e+01 7.339367700000000241e+02 7.591113000000000284e+02 3.300920399999999972e+03 3.336439200000000369e+02 6.225629399999999691e+01
1.910000000000000000e+02 6.011974300000000682e+01 7.332863999999999578e+02 7.614000999999999522e+02 3.305965799999999945e+03 3.326967799999999897e+02 6.240797799999999995e+01
1.920000000000000000e+02 5.959428000000000480e+01 7.335927000000000362e+02 7.636603400000000192e+02 3.310804399999999987e+03 3.323780499999999734e+02 6.256965600000000904e+01
1.930000000000000000e+02 5.923761700000000729e+01 7.348839000000000397e+02 7.661711400000000367e+02 3.315524399999999787e+03 3.310874000000000024e+02 6.274213400000000007e+01
1.940000000000000000e+02 5.900092300000000023e+01 7.350032300000000305e+02 7.686499000000000024e+02 3.320144499999999880e+03 3.305602700000000027e+02 6.289068000000000325e+01
1.950000000000000000e+02 5.860127299999999906e+01 7.350555400000000645e+02 7.708396999999999935e+02 3.324545000000000073e+03 3.308653600000000097e+02 6.303398000000000678e+01
1.960000000000000000e+02 5.753100600000000497e+01 7.353722500000000082e+02 7.732810000000000628e+02 3.328682400000000143e+03 3.318428600000000301e+02 6.318430000000000035e+01
1.970000000000000000e+02 5.588087500000000318e+01 7.353191500000000360e+02 7.760777000000000498e+02 3.333077999999999975e+03 3.309076000000000022e+02 6.333358399999999477e+01
1.980000000000000000e+02 5.462470600000000331e+01 7.348278999999999996e+02 7.791947000000000116e+02 3.337077400000000125e+03 3.299338700000000131e+02 6.345021400000000256e+01
1.990000000000000000e+02 5.327279300000000717e+01 7.342050000000000409e+02 7.821919000000000324e+02 3.340770999999999731e+03 3.283341399999999908e+02 6.355977199999999527e+01
2.000000000000000000e+02 5.243245300000000242e+01 7.347346999999999753e+02 7.852996000000000549e+02 3.344446800000000167e+03 3.259915500000000179e+02 6.368538299999999452e+01


==> plots/epoch_pubmed_baseline.txt <==
x DropEdge EMP APPNP GCN PairNorm SMP
1.000000000000000000e+00 6.686208500000000186e+02 6.519559400000000338e+00 1.144710900000000045e-03 2.693348699999999951e+01 4.043346199999999953e+03 1.788727499999999970e-01
2.000000000000000000e+00 6.411232999999999720e+02 1.058387399999999978e+01 8.096376000000000614e-03 4.510929000000000144e+01 3.536187300000000050e+03 1.151775099999999968e-01
3.000000000000000000e+00 6.169789400000000796e+02 1.513265100000000096e+01 3.459745599999999865e-02 8.880294999999999561e+01 2.906788300000000163e+03 1.280575399999999975e-01
4.000000000000000000e+00 5.933132000000000517e+02 1.900146000000000157e+01 1.033850600000000008e-01 1.808871900000000039e+02 2.445518000000000029e+03 1.455348099999999867e-01
5.000000000000000000e+00 5.751803599999999506e+02 2.120510700000000170e+01 2.435325799999999985e-01 3.549352700000000027e+02 2.211248000000000047e+03 1.982159500000000019e-01
6.000000000000000000e+00 5.620259999999999536e+02 2.152624499999999941e+01 4.837452999999999337e-01 6.597717999999999847e+02 2.016898699999999963e+03 2.687832399999999788e-01
7.000000000000000000e+00 5.519564000000000306e+02 2.124397899999999950e+01 8.312395000000000200e-01 1.164853000000000065e+03 1.864911499999999933e+03 3.588325399999999776e-01
8.000000000000000000e+00 5.447440000000000282e+02 2.052668200000000098e+01 1.335160099999999961e+00 1.962754400000000032e+03 1.787828700000000026e+03 4.851185000000000636e-01
9.000000000000000000e+00 5.368406400000000076e+02 2.044512200000000135e+01 2.005764500000000172e+00 3.170014000000000124e+03 1.726042200000000093e+03 6.714877500000000499e-01
1.000000000000000000e+01 5.280298500000000104e+02 2.125515000000000043e+01 2.851294999999999913e+00 4.931199999999999818e+03 1.705103299999999990e+03 9.210284399999999483e-01
1.100000000000000000e+01 5.188636999999999944e+02 2.373078699999999941e+01 3.928305000000000380e+00 7.415989000000000487e+03 1.715126600000000053e+03 1.248616900000000030e+00
1.200000000000000000e+01 5.092568999999999733e+02 2.800318100000000143e+01 5.305071400000000992e+00 1.081906300000000010e+04 1.734986799999999903e+03 1.639476900000000015e+00
1.300000000000000000e+01 4.992930000000000064e+02 3.434298700000000082e+01 7.088186299999999385e+00 1.534124600000000100e+04 1.787767100000000028e+03 2.156576999999999966e+00
1.400000000000000000e+01 4.892042500000000018e+02 4.351629600000000408e+01 9.222116999999999010e+00 2.116764299999999639e+04 1.902023400000000038e+03 2.835611999999999799e+00
1.500000000000000000e+01 4.790359200000000328e+02 5.677289599999999581e+01 1.176363800000000026e+01 2.845113000000000102e+04 1.992105499999999893e+03 3.715829000000000271e+00
1.600000000000000000e+01 4.688040200000000368e+02 7.434085000000000321e+01 1.465474999999999994e+01 3.728045300000000134e+04 2.053957800000000134e+03 4.847953999999999652e+00
1.700000000000000000e+01 4.587701700000000073e+02 9.365504500000000121e+01 1.802538900000000055e+01 4.766630999999999767e+04 2.046342200000000048e+03 6.159720400000000318e+00
1.800000000000000000e+01 4.501028699999999958e+02 1.151610260000000068e+02 2.195243999999999929e+01 5.954135500000000320e+04 2.012881699999999910e+03 7.647055599999999842e+00
1.900000000000000000e+01 4.416296400000000517e+02 1.364933300000000145e+02 2.640007400000000004e+01 7.271933599999999569e+04 1.988388099999999895e+03 9.234249000000000152e+00
2.000000000000000000e+01 4.335217299999999909e+02 1.618922399999999868e+02 3.137473300000000265e+01 8.694136999999999534e+04 1.986690700000000106e+03 1.106586099999999995e+01
2.100000000000000000e+01 4.257503400000000511e+02 1.904239199999999812e+02 3.663664199999999482e+01 1.019668399999999965e+05 2.005043999999999869e+03 1.319834100000000099e+01
2.200000000000000000e+01 4.185932599999999866e+02 2.252704500000000110e+02 4.211367399999999606e+01 1.175070160000000033e+05 2.040849099999999908e+03 1.596389100000000028e+01
2.300000000000000000e+01 4.122661700000000451e+02 2.660314300000000003e+02 4.754476999999999975e+01 1.332885299999999988e+05 2.083079600000000028e+03 1.917832399999999993e+01
2.400000000000000000e+01 4.068894000000000233e+02 3.076850600000000213e+02 5.307623699999999900e+01 1.490957799999999988e+05 2.131720699999999852e+03 2.260759699999999839e+01
2.500000000000000000e+01 4.022313800000000015e+02 3.662451200000000426e+02 5.906499499999999614e+01 1.647165199999999895e+05 2.184032499999999800e+03 2.695829399999999865e+01
2.600000000000000000e+01 3.980309799999999996e+02 4.361709999999999923e+02 6.533371999999999957e+01 1.799772000000000116e+05 2.240499800000000050e+03 3.185685000000000144e+01
2.700000000000000000e+01 3.946220700000000079e+02 5.140954600000000028e+02 7.155140000000000100e+01 1.947302799999999988e+05 2.258935800000000199e+03 3.753585400000000050e+01
2.800000000000000000e+01 3.920387000000000057e+02 6.022872300000000223e+02 7.776831999999998857e+01 2.088290199999999895e+05 2.289024399999999787e+03 4.385841400000000334e+01
2.900000000000000000e+01 3.901356200000000172e+02 6.942661000000000513e+02 8.413000999999999863e+01 2.221687200000000012e+05 2.276260000000000218e+03 5.077565399999999585e+01
3.000000000000000000e+01 3.883509799999999927e+02 7.829687999999999874e+02 9.032452399999999670e+01 2.346389700000000012e+05 2.244953999999999724e+03 5.803280999999999779e+01
3.100000000000000000e+01 3.868604000000000269e+02 8.443798000000000457e+02 9.614915500000000748e+01 2.462201400000000140e+05 2.252078100000000177e+03 6.458731000000000222e+01
3.200000000000000000e+01 3.855122000000000071e+02 9.259338999999999942e+02 1.020088800000000049e+02 2.568996099999999860e+05 2.276843299999999999e+03 7.296165000000000589e+01
3.300000000000000000e+01 3.844501300000000015e+02 1.009496340000000032e+03 1.093561899999999838e+02 2.666551199999999953e+05 2.339533699999999953e+03 8.173627500000000623e+01
3.400000000000000000e+01 3.832212000000000103e+02 1.115498700000000099e+03 1.187961800000000068e+02 2.755262000000000116e+05 2.403376000000000204e+03 9.150303000000000964e+01
3.500000000000000000e+01 3.818772600000000352e+02 1.262057600000000093e+03 1.302114699999999914e+02 2.835210599999999977e+05 2.457394499999999880e+03 1.024070099999999996e+02
3.600000000000000000e+01 3.807123000000000275e+02 1.447075700000000097e+03 1.412964000000000055e+02 2.906627199999999721e+05 2.491503400000000056e+03 1.137744699999999938e+02
3.700000000000000000e+01 3.791551499999999919e+02 1.697058999999999969e+03 1.518299000000000092e+02 2.969907199999999721e+05 2.501931000000000040e+03 1.297589700000000050e+02
3.800000000000000000e+01 3.774469599999999900e+02 1.989606800000000021e+03 1.591229100000000187e+02 3.025742800000000279e+05 2.537320299999999861e+03 1.501539199999999994e+02
3.900000000000000000e+01 3.763184200000000033e+02 2.263818800000000010e+03 1.613025499999999965e+02 3.074067999999999884e+05 2.581106400000000122e+03 1.703104199999999935e+02
4.000000000000000000e+01 3.750425399999999740e+02 2.421747000000000298e+03 1.628106699999999876e+02 3.115397500000000000e+05 2.545221700000000055e+03 1.859583000000000084e+02
4.100000000000000000e+01 3.740969999999999800e+02 2.541679200000000037e+03 1.677607399999999984e+02 3.149977999999999884e+05 2.564989300000000185e+03 2.014280399999999815e+02
4.200000000000000000e+01 3.731897000000000162e+02 2.634496299999999792e+03 1.780338399999999979e+02 3.178464400000000023e+05 2.527885299999999916e+03 2.149859299999999678e+02
4.300000000000000000e+01 3.724793399999999792e+02 2.683165800000000218e+03 1.930228699999999833e+02 3.201487800000000279e+05 2.473806399999999940e+03 2.249292000000000087e+02
4.400000000000000000e+01 3.712615000000000123e+02 2.773745399999999790e+03 2.085378000000000043e+02 3.219372000000000116e+05 2.451159000000000106e+03 2.364573399999999879e+02
4.500000000000000000e+01 3.704390999999999963e+02 2.939325200000000223e+03 2.232528399999999920e+02 3.232904400000000023e+05 2.473030799999999999e+03 2.501432299999999884e+02
4.600000000000000000e+01 3.699993999999999801e+02 3.173440200000000004e+03 2.361758899999999812e+02 3.241950000000000000e+05 2.482213099999999940e+03 2.667688600000000179e+02
4.700000000000000000e+01 3.691553999999999860e+02 3.459056199999999990e+03 2.427925400000000025e+02 3.247577999999999884e+05 2.480643999999999778e+03 2.871216000000000008e+02
4.800000000000000000e+01 3.686600999999999999e+02 3.744821500000000015e+03 2.460971700000000055e+02 3.250077199999999721e+05 2.517313200000000052e+03 3.084270999999999958e+02
4.900000000000000000e+01 3.683384399999999914e+02 4.099555000000000291e+03 2.477484600000000228e+02 3.250177199999999721e+05 2.596047900000000027e+03 3.351338999999999828e+02
5.000000000000000000e+01 3.680661600000000249e+02 4.460984999999999673e+03 2.533976399999999956e+02 3.247214400000000023e+05 2.673461200000000190e+03 3.622013499999999908e+02
5.100000000000000000e+01 3.678400599999999940e+02 4.595671400000000176e+03 2.655352800000000002e+02 3.241751599999999744e+05 2.723526899999999841e+03 3.734515700000000038e+02
5.200000000000000000e+01 3.671709299999999985e+02 4.706649999999999636e+03 2.816768799999999828e+02 3.234160000000000000e+05 2.744730000000000018e+03 3.839490700000000061e+02
5.300000000000000000e+01 3.669114399999999705e+02 4.782267600000000130e+03 2.967647400000000175e+02 3.223938800000000047e+05 2.743950699999999870e+03 3.921542000000000030e+02
5.400000000000000000e+01 3.663618500000000040e+02 4.816570999999999913e+03 3.026402600000000120e+02 3.211612199999999721e+05 2.743270300000000134e+03 3.973460699999999974e+02
5.500000000000000000e+01 3.660691499999999792e+02 4.872525400000000445e+03 3.024232799999999770e+02 3.197894000000000233e+05 2.754240699999999833e+03 4.023395700000000375e+02
5.600000000000000000e+01 3.664546000000000276e+02 4.949842000000000553e+03 2.991277200000000107e+02 3.182777800000000279e+05 2.761612799999999879e+03 4.083771700000000351e+02
5.700000000000000000e+01 3.666465499999999906e+02 5.092012999999999920e+03 2.993471000000000117e+02 3.166368800000000047e+05 2.762676800000000185e+03 4.187839700000000107e+02
5.800000000000000000e+01 3.671382399999999961e+02 5.238422400000000380e+03 3.075914999999999964e+02 3.148843800000000047e+05 2.774311299999999846e+03 4.287596400000000472e+02
5.900000000000000000e+01 3.674725999999999999e+02 5.367052700000000186e+03 3.250567599999999970e+02 3.129502500000000000e+05 2.776300999999999931e+03 4.376860700000000293e+02
6.000000000000000000e+01 3.679454299999999876e+02 5.470910600000000159e+03 3.382399299999999585e+02 3.108776199999999953e+05 2.789334699999999884e+03 4.459275200000000154e+02
6.100000000000000000e+01 3.677534200000000055e+02 5.557771499999999833e+03 3.452558599999999842e+02 3.087563800000000047e+05 2.802791499999999814e+03 4.529664599999999837e+02
6.200000000000000000e+01 3.667979700000000207e+02 5.595736299999999574e+03 3.504102500000000191e+02 3.065927500000000000e+05 2.822233400000000074e+03 4.563899999999999864e+02
6.300000000000000000e+01 3.657076399999999694e+02 5.632943000000000211e+03 3.550206299999999828e+02 3.043597000000000116e+05 2.854339800000000196e+03 4.612142999999999802e+02
6.400000000000000000e+01 3.648674299999999562e+02 5.622158000000000357e+03 3.691905499999999734e+02 3.020995000000000000e+05 2.889920399999999972e+03 4.630559400000000210e+02
6.500000000000000000e+01 3.645789200000000392e+02 5.596364700000000084e+03 3.903872000000000071e+02 2.998659400000000023e+05 2.937728000000000065e+03 4.647918700000000172e+02
6.600000000000000000e+01 3.649890399999999886e+02 5.635104999999999563e+03 4.131152600000000348e+02 2.975888400000000256e+05 2.968094000000000051e+03 4.690511500000000069e+02
6.700000000000000000e+01 3.657959299999999985e+02 5.742806599999999889e+03 4.320051300000000083e+02 2.953363800000000047e+05 3.001853500000000167e+03 4.773147299999999973e+02
6.800000000000000000e+01 3.673936199999999985e+02 5.842651399999999740e+03 4.371909799999999677e+02 2.931448800000000047e+05 3.017395300000000134e+03 4.849711299999999596e+02
6.900000000000000000e+01 3.695153799999999933e+02 5.996380400000000009e+03 4.393747000000000185e+02 2.909307500000000000e+05 2.991757999999999811e+03 4.960923999999999978e+02
7.000000000000000000e+01 3.713878000000000270e+02 6.149244000000000597e+03 4.372676700000000096e+02 2.886892999999999884e+05 2.966914999999999964e+03 5.083450599999999895e+02
7.100000000000000000e+01 3.733369399999999700e+02 6.332144000000000233e+03 4.319427499999999895e+02 2.864110300000000279e+05 2.914516799999999876e+03 5.231997700000000577e+02
7.200000000000000000e+01 3.748285500000000070e+02 6.434396499999999833e+03 4.252359599999999773e+02 2.841471199999999953e+05 2.906741700000000037e+03 5.328654000000000224e+02
7.300000000000000000e+01 3.762653200000000311e+02 6.537455600000000231e+03 4.173648999999999774e+02 2.819500599999999977e+05 2.918604499999999916e+03 5.427657500000000255e+02
7.400000000000000000e+01 3.782936000000000263e+02 6.552271499999999833e+03 4.195996700000000033e+02 2.797568400000000256e+05 2.931451199999999972e+03 5.464477500000000418e+02
7.500000000000000000e+01 3.802364499999999907e+02 6.569263700000000426e+03 4.367017799999999852e+02 2.775835999999999767e+05 2.979931599999999889e+03 5.485257599999999911e+02
7.600000000000000000e+01 3.830376600000000167e+02 6.597396999999999935e+03 4.617540599999999813e+02 2.753851199999999953e+05 3.060453599999999824e+03 5.509770999999999503e+02
7.700000000000000000e+01 3.856293000000000006e+02 6.625415500000000065e+03 4.862207599999999843e+02 2.731550599999999977e+05 3.117460000000000036e+03 5.519067400000000134e+02
7.800000000000000000e+01 3.885127600000000143e+02 6.707391599999999926e+03 5.057061199999999985e+02 2.709560599999999977e+05 3.143778800000000047e+03 5.561797000000000253e+02
7.900000000000000000e+01 3.902339799999999741e+02 6.770441399999999703e+03 5.209514000000000351e+02 2.688432999999999884e+05 3.141009300000000167e+03 5.620290499999999838e+02
8.000000000000000000e+01 3.914750999999999976e+02 6.823179699999999684e+03 5.265091999999999643e+02 2.667522500000000000e+05 3.128463600000000042e+03 5.688260500000000093e+02
8.100000000000000000e+01 3.925630499999999756e+02 6.898651399999999740e+03 5.277217400000000680e+02 2.646818800000000047e+05 3.093138699999999972e+03 5.778727999999999838e+02
8.200000000000000000e+01 3.951638800000000060e+02 7.107643000000000029e+03 5.348479599999999436e+02 2.626115999999999767e+05 3.056233600000000024e+03 5.939805999999999813e+02
8.300000000000000000e+01 3.985780000000000314e+02 7.255923999999999978e+03 5.484316000000000031e+02 2.605901700000000128e+05 3.044890999999999622e+03 6.025209999999999582e+02
8.400000000000000000e+01 4.016847500000000082e+02 7.354794399999999769e+03 5.605248000000000275e+02 2.585497200000000012e+05 3.059397999999999683e+03 6.093137000000000398e+02
8.500000000000000000e+01 4.044623000000000275e+02 7.384748999999999796e+03 5.622197999999999638e+02 2.565152500000000000e+05 3.099305699999999888e+03 6.132626000000000204e+02
8.600000000000000000e+01 4.083248299999999631e+02 7.359819300000000112e+03 5.630939300000000003e+02 2.545659700000000012e+05 3.138749000000000251e+03 6.127586999999999762e+02
8.700000000000000000e+01 4.122558000000000220e+02 7.307230999999999767e+03 5.699908400000000483e+02 2.526773900000000140e+05 3.128316200000000208e+03 6.120408300000000281e+02
8.800000000000000000e+01 4.158715500000000134e+02 7.311033699999999953e+03 5.663520999999999503e+02 2.507987500000000000e+05 3.108121299999999792e+03 6.144920700000000124e+02
8.900000000000000000e+01 4.186018700000000194e+02 7.307582500000000437e+03 5.487851000000000568e+02 2.489313599999999860e+05 3.074726299999999810e+03 6.151219999999999573e+02
9.000000000000000000e+01 4.203924599999999714e+02 7.358756999999999607e+03 5.330261000000000422e+02 2.471391700000000128e+05 3.062209199999999782e+03 6.177757599999999911e+02
9.100000000000000000e+01 4.218317000000000121e+02 7.527555699999999888e+03 5.318297999999999774e+02 2.454099200000000128e+05 3.057756300000000010e+03 6.271662599999999657e+02
9.200000000000000000e+01 4.224647499999999809e+02 7.724113000000000284e+03 5.471722999999999502e+02 2.436564400000000023e+05 3.102752999999999702e+03 6.380617999999999483e+02
9.300000000000000000e+01 4.240153200000000311e+02 7.954062500000000000e+03 5.849773000000000138e+02 2.419410000000000000e+05 3.120285199999999804e+03 6.507997000000000298e+02
9.400000000000000000e+01 4.246308000000000220e+02 8.197632999999999811e+03 6.318708500000000186e+02 2.402659200000000128e+05 3.149860999999999876e+03 6.649085999999999785e+02
9.500000000000000000e+01 4.265200500000000261e+02 8.429037000000000262e+03 6.813107999999999720e+02 2.385633900000000140e+05 3.282135499999999865e+03 6.774285999999999603e+02
9.600000000000000000e+01 4.291145300000000020e+02 8.637340000000000146e+03 7.084646999999999935e+02 2.369360299999999988e+05 3.412385999999999967e+03 6.909528000000000247e+02
9.700000000000000000e+01 4.338190000000000168e+02 8.728139000000001033e+03 6.946979400000000169e+02 2.353875000000000000e+05 3.493571800000000167e+03 6.980892299999999295e+02
9.800000000000000000e+01 4.369089400000000296e+02 8.758561999999999898e+03 6.623309000000000424e+02 2.338898099999999977e+05 3.543107399999999870e+03 7.018433999999999742e+02
9.900000000000000000e+01 4.413348400000000424e+02 8.765479499999999462e+03 6.516633000000000493e+02 2.324348099999999977e+05 3.531941200000000208e+03 7.048196000000000367e+02
1.000000000000000000e+02 4.451240200000000300e+02 8.703538000000000466e+03 6.587856400000000576e+02 2.308080499999999884e+05 3.386032200000000103e+03 7.058576000000000477e+02
1.010000000000000000e+02 4.479720500000000243e+02 8.675239999999999782e+03 6.831399999999999864e+02 2.291209700000000012e+05 3.320034700000000157e+03 7.067590299999999388e+02
1.020000000000000000e+02 4.505165700000000015e+02 8.628039000000000669e+03 7.247248499999999467e+02 2.275127500000000000e+05 3.222757000000000062e+03 7.067331000000000358e+02
1.030000000000000000e+02 4.534680200000000241e+02 8.608015999999999622e+03 7.216742000000000417e+02 2.260283999999999942e+05 3.101045399999999972e+03 7.075664000000000442e+02
1.040000000000000000e+02 4.572018400000000611e+02 8.560222999999999956e+03 6.815105999999999540e+02 2.246363900000000140e+05 2.997644999999999982e+03 7.057998999999999796e+02
1.050000000000000000e+02 4.628343499999999722e+02 8.534533000000001266e+03 6.379686000000000377e+02 2.232478800000000047e+05 2.957865499999999884e+03 7.056391599999999471e+02
1.060000000000000000e+02 4.673304400000000101e+02 8.534935999999999694e+03 6.243902600000000120e+02 2.219270499999999884e+05 2.943827400000000125e+03 7.068907000000000380e+02
1.070000000000000000e+02 4.691573500000000081e+02 8.526634000000000015e+03 6.392619599999999309e+02 2.206578399999999965e+05 2.959804999999999836e+03 7.077444000000000415e+02
1.080000000000000000e+02 4.699601999999999862e+02 8.528170000000000073e+03 6.738896999999999480e+02 2.194378999999999942e+05 2.989467299999999796e+03 7.101123700000000554e+02
1.090000000000000000e+02 4.688665200000000368e+02 8.526270000000000437e+03 7.287830999999999904e+02 2.182218099999999977e+05 3.032148400000000038e+03 7.117747000000000526e+02
1.100000000000000000e+02 4.709023700000000190e+02 8.553027000000000044e+03 7.836319599999999355e+02 2.169597300000000105e+05 3.038120999999999640e+03 7.150780599999999367e+02
1.110000000000000000e+02 4.770864599999999882e+02 8.575881999999999607e+03 8.225030500000000302e+02 2.157789700000000012e+05 3.052140600000000177e+03 7.178153999999999542e+02
1.120000000000000000e+02 4.854802000000000248e+02 8.608247999999999593e+03 8.192585400000000391e+02 2.145631199999999953e+05 3.042951700000000073e+03 7.207492700000000241e+02
1.130000000000000000e+02 4.896112400000000093e+02 8.615837999999999738e+03 7.879108999999999696e+02 2.134216400000000140e+05 3.035137700000000223e+03 7.214902299999999968e+02
1.140000000000000000e+02 4.912733999999999810e+02 8.645418999999999869e+03 7.526241499999999860e+02 2.122831099999999860e+05 3.046899699999999939e+03 7.237643400000000611e+02
1.150000000000000000e+02 4.946968400000000656e+02 8.664377000000000407e+03 7.391699999999999591e+02 2.112364200000000128e+05 3.061642299999999977e+03 7.255691500000000360e+02
1.160000000000000000e+02 4.979248000000000047e+02 8.634149999999999636e+03 7.589707599999999275e+02 2.102307200000000012e+05 3.073600800000000163e+03 7.250401000000000522e+02
1.170000000000000000e+02 4.996063800000000015e+02 8.597722999999999956e+03 7.937724599999999100e+02 2.091165599999999977e+05 3.082403800000000047e+03 7.226032999999999902e+02
1.180000000000000000e+02 5.039701499999999896e+02 8.579706000000000131e+03 8.180135999999999967e+02 2.080373900000000140e+05 3.076524399999999787e+03 7.202546399999999949e+02
1.190000000000000000e+02 5.103878200000000334e+02 8.580905000000000655e+03 8.232729500000000371e+02 2.071108900000000140e+05 3.050716800000000148e+03 7.185247000000000526e+02
1.200000000000000000e+02 5.114424000000000206e+02 8.612563000000000102e+03 8.052993999999999915e+02 2.062416400000000140e+05 2.996699000000000069e+03 7.184143000000000256e+02
1.210000000000000000e+02 5.106681500000000256e+02 8.665380999999999403e+03 7.769928599999999506e+02 2.053884200000000128e+05 2.946695600000000013e+03 7.192644999999999982e+02
1.220000000000000000e+02 5.063456400000000599e+02 8.699219000000000960e+03 7.645339400000000296e+02 2.045443800000000047e+05 2.951397699999999986e+03 7.196081000000000358e+02
1.230000000000000000e+02 5.025986299999999574e+02 8.753193000000001120e+03 7.725859400000000505e+02 2.037288399999999965e+05 2.968139000000000124e+03 7.207044700000000148e+02
1.240000000000000000e+02 5.045084200000000010e+02 8.799719000000000960e+03 8.062785000000000082e+02 2.029396900000000023e+05 2.988243199999999888e+03 7.223147000000000162e+02
1.250000000000000000e+02 5.097723700000000235e+02 8.873834999999999127e+03 8.529306599999999889e+02 2.021628599999999860e+05 3.040112000000000080e+03 7.254763000000000375e+02
1.260000000000000000e+02 5.127540000000000191e+02 8.964716999999998734e+03 8.930656999999999925e+02 2.013876199999999953e+05 3.083035400000000209e+03 7.306756599999999935e+02
1.270000000000000000e+02 5.166246300000000247e+02 9.081844999999999345e+03 9.252589000000000397e+02 2.006653299999999872e+05 3.084567599999999857e+03 7.383945300000000316e+02
1.280000000000000000e+02 5.178748000000000502e+02 9.173438000000000102e+03 9.375898399999999810e+02 1.999961400000000140e+05 3.048310800000000199e+03 7.448379499999999780e+02
1.290000000000000000e+02 5.173475300000000061e+02 9.193957000000000335e+03 9.081340300000000525e+02 1.993378800000000047e+05 3.021939499999999953e+03 7.480329000000000406e+02
1.300000000000000000e+02 5.145757999999999583e+02 9.236264000000001033e+03 8.668420399999999972e+02 1.986851900000000023e+05 2.982297999999999774e+03 7.521337999999999511e+02
1.310000000000000000e+02 5.126940299999999979e+02 9.276145000000000437e+03 8.291698000000000093e+02 1.979439700000000012e+05 2.934163799999999810e+03 7.566319999999999482e+02
1.320000000000000000e+02 5.151039400000000796e+02 9.309203000000001339e+03 8.015466299999999364e+02 1.971735299999999988e+05 2.882353799999999865e+03 7.614477500000000418e+02
1.330000000000000000e+02 5.177489600000000110e+02 9.337895000000000437e+03 8.046445999999999685e+02 1.964615499999999884e+05 2.834505900000000111e+03 7.656399000000000115e+02
1.340000000000000000e+02 5.244969999999999573e+02 9.359270000000000437e+03 8.405210000000000719e+02 1.957434500000000116e+05 2.777758800000000065e+03 7.697405400000000100e+02
1.350000000000000000e+02 5.313553000000000566e+02 9.370995999999999185e+03 8.825393000000000256e+02 1.950708099999999977e+05 2.680615200000000186e+03 7.725953400000000784e+02
1.360000000000000000e+02 5.330336999999999534e+02 9.382527000000000044e+03 9.146106599999999389e+02 1.943998900000000140e+05 2.814687300000000050e+03 7.749609400000000505e+02
1.370000000000000000e+02 5.321731599999999389e+02 9.403478999999999360e+03 9.242193999999999505e+02 1.937775499999999884e+05 2.801669400000000223e+03 7.784486000000000558e+02
1.380000000000000000e+02 5.274778000000000020e+02 9.399096999999999753e+03 9.351106599999999389e+02 1.931195499999999884e+05 2.803308599999999842e+03 7.806354000000000042e+02
1.390000000000000000e+02 5.242080999999999449e+02 9.397844999999999345e+03 9.417954999999999472e+02 1.924198800000000047e+05 2.821084199999999782e+03 7.819426999999999452e+02
1.400000000000000000e+02 5.256255999999999631e+02 9.404243000000000393e+03 9.421568999999999505e+02 1.916548299999999872e+05 2.830487299999999777e+03 7.827106300000000374e+02
1.410000000000000000e+02 5.302745400000000018e+02 9.356238000000001193e+03 9.486195699999999533e+02 1.909372999999999884e+05 2.832923299999999927e+03 7.802762999999999920e+02
1.420000000000000000e+02 5.372240000000000464e+02 9.316708000000000538e+03 9.645330999999999904e+02 1.902976700000000128e+05 2.841315200000000004e+03 7.771839999999999691e+02
1.430000000000000000e+02 5.455466000000000122e+02 9.335959999999999127e+03 9.485506599999999935e+02 1.896847699999999895e+05 2.855780299999999897e+03 7.783132299999999759e+02
1.440000000000000000e+02 5.550309999999999491e+02 9.331278000000000247e+03 9.142272300000000769e+02 1.890826900000000023e+05 2.882161099999999806e+03 7.776195700000000670e+02
1.450000000000000000e+02 5.601114499999999907e+02 9.353029000000000451e+03 8.978015000000000327e+02 1.884635299999999988e+05 2.902350300000000061e+03 7.790933999999999742e+02
1.460000000000000000e+02 5.578277600000000120e+02 9.350556999999998880e+03 8.990352000000000317e+02 1.879533999999999942e+05 2.925842500000000200e+03 7.795564000000000533e+02
1.470000000000000000e+02 5.522756299999999783e+02 9.342930000000000291e+03 9.109895599999999831e+02 1.874821199999999953e+05 2.935262700000000223e+03 7.795889999999999418e+02
1.480000000000000000e+02 5.496361000000000558e+02 9.334979999999999563e+03 9.346188400000000911e+02 1.869622200000000012e+05 2.948087999999999738e+03 7.794329000000000178e+02
1.490000000000000000e+02 5.622258000000000493e+02 9.312480999999999767e+03 9.571940300000001116e+02 1.864676900000000023e+05 2.964525399999999991e+03 7.786544000000000096e+02
1.500000000000000000e+02 5.767439000000000533e+02 9.284170000000000073e+03 9.662409000000000106e+02 1.859964400000000023e+05 2.993854200000000219e+03 7.787939499999999953e+02
1.510000000000000000e+02 5.888393599999999424e+02 9.267940000000000509e+03 9.674505000000000337e+02 1.854690799999999872e+05 3.036791499999999814e+03 7.789493400000000065e+02
1.520000000000000000e+02 5.949010599999999158e+02 9.267576999999999316e+03 9.684041999999999462e+02 1.849508999999999942e+05 3.062593800000000101e+03 7.796045500000000175e+02
1.530000000000000000e+02 5.939252000000000180e+02 9.274325999999999112e+03 9.748674300000001267e+02 1.843856700000000128e+05 3.086085700000000088e+03 7.803582999999999856e+02
1.540000000000000000e+02 5.869516999999999598e+02 9.306054000000000087e+03 9.849172999999999547e+02 1.837550499999999884e+05 3.100442900000000009e+03 7.812643400000000611e+02
1.550000000000000000e+02 5.842835000000000036e+02 9.362650999999999840e+03 1.016729199999999992e+03 1.832438099999999977e+05 3.092349000000000160e+03 7.834564000000000306e+02
1.560000000000000000e+02 5.875386999999999489e+02 9.419051999999999680e+03 1.044967300000000023e+03 1.827122500000000000e+05 3.081182600000000093e+03 7.857983000000000402e+02
1.570000000000000000e+02 5.979283000000000357e+02 9.479485999999998967e+03 1.036315100000000029e+03 1.822537699999999895e+05 3.075632300000000214e+03 7.886580000000000155e+02
1.580000000000000000e+02 6.138256000000000085e+02 9.539500000000000000e+03 1.036260399999999890e+03 1.818462999999999884e+05 3.087933799999999792e+03 7.918086499999999432e+02
1.590000000000000000e+02 6.260440999999999576e+02 9.608674000000000888e+03 1.046278700000000072e+03 1.813620799999999872e+05 3.117411099999999806e+03 7.951202400000000807e+02
1.600000000000000000e+02 6.330436999999999443e+02 9.681786000000000058e+03 1.048752400000000080e+03 1.808714400000000023e+05 3.022424000000000433e+03 7.986941000000000486e+02
1.610000000000000000e+02 6.338991999999999507e+02 9.771947000000000116e+03 1.054209800000000087e+03 1.802326600000000035e+05 2.973477300000000014e+03 8.033080400000000054e+02
1.620000000000000000e+02 6.289086999999999534e+02 9.837318999999999505e+03 1.054012199999999893e+03 1.797166000000000058e+05 2.915789299999999912e+03 8.066033999999999651e+02
1.630000000000000000e+02 6.248531000000000404e+02 9.898841999999998734e+03 1.055208000000000084e+03 1.793522799999999988e+05 2.859970999999999549e+03 8.099718000000000302e+02
1.640000000000000000e+02 6.272804599999999482e+02 9.930283999999999651e+03 1.065926400000000058e+03 1.790717300000000105e+05 2.795427200000000084e+03 8.116983999999999924e+02
1.650000000000000000e+02 6.317944999999999709e+02 9.958009000000000015e+03 1.087353000000000065e+03 1.788501000000000058e+05 2.723890899999999874e+03 8.134611999999999625e+02
1.660000000000000000e+02 6.342878400000000738e+02 9.997066999999999098e+03 1.098875999999999976e+03 1.785940000000000000e+05 2.627025099999999838e+03 8.153882399999999961e+02
1.670000000000000000e+02 6.348573599999999715e+02 1.003601800000000003e+04 1.103401699999999892e+03 1.782038099999999977e+05 2.564481699999999819e+03 8.173903999999999996e+02
1.680000000000000000e+02 6.366683299999999690e+02 1.007942699999999968e+04 1.096537800000000061e+03 1.777124400000000023e+05 2.535286099999999806e+03 8.199625999999999522e+02
1.690000000000000000e+02 6.399678000000000111e+02 1.012633200000000033e+04 1.068286000000000058e+03 1.771188099999999977e+05 2.522669199999999819e+03 8.228826000000000249e+02
1.700000000000000000e+02 6.497572000000000116e+02 1.017019700000000012e+04 1.044276900000000069e+03 1.765781199999999953e+05 2.515575200000000223e+03 8.261835300000000188e+02
1.710000000000000000e+02 6.552865000000000464e+02 1.020717499999999927e+04 1.030924800000000005e+03 1.762127200000000012e+05 2.509141000000000076e+03 8.292615400000000818e+02
1.720000000000000000e+02 6.574980500000000347e+02 1.025836300000000119e+04 1.025135399999999890e+03 1.759440299999999988e+05 2.503178199999999833e+03 8.328814999999999600e+02
1.730000000000000000e+02 6.575129400000000714e+02 1.032466200000000026e+04 1.040052500000000009e+03 1.757318099999999977e+05 2.500625700000000052e+03 8.370769000000000233e+02
1.740000000000000000e+02 6.547856400000000576e+02 1.039947500000000036e+04 1.073682999999999993e+03 1.755466400000000140e+05 2.493805400000000191e+03 8.416281000000000176e+02
1.750000000000000000e+02 6.522875400000000354e+02 1.045513099999999940e+04 1.122928000000000111e+03 1.753324200000000128e+05 2.493448199999999815e+03 8.453642999999999574e+02
1.760000000000000000e+02 6.502308299999999690e+02 1.049571100000000115e+04 1.175546499999999924e+03 1.751325599999999977e+05 2.499121000000000095e+03 8.483306000000000040e+02
1.770000000000000000e+02 6.490951499999999896e+02 1.053557500000000073e+04 1.208904899999999998e+03 1.747664800000000105e+05 2.499312699999999950e+03 8.513418599999999969e+02
1.780000000000000000e+02 6.519957000000000562e+02 1.056037100000000100e+04 1.218766599999999926e+03 1.743387999999999884e+05 2.486717000000000098e+03 8.533793300000000954e+02
1.790000000000000000e+02 6.598894999999999982e+02 1.057835899999999856e+04 1.208347199999999930e+03 1.739539500000000116e+05 2.473994000000000142e+03 8.548849999999999909e+02
1.800000000000000000e+02 6.718218400000000656e+02 1.058577000000000044e+04 1.180573699999999917e+03 1.736342799999999988e+05 2.474753700000000208e+03 8.560258000000000038e+02
1.810000000000000000e+02 6.798067599999999402e+02 1.058527899999999863e+04 1.158187400000000025e+03 1.733452699999999895e+05 2.474296899999999823e+03 8.568324000000000069e+02
1.820000000000000000e+02 6.818626000000000431e+02 1.059141100000000006e+04 1.138146400000000085e+03 1.729143099999999977e+05 2.485292699999999968e+03 8.580827000000000453e+02
1.830000000000000000e+02 6.767672999999999774e+02 1.060137299999999959e+04 1.123424400000000105e+03 1.725796600000000035e+05 2.501954299999999876e+03 8.590754400000000714e+02
1.840000000000000000e+02 6.728739999999999100e+02 1.060351499999999942e+04 1.142006300000000010e+03 1.723733099999999977e+05 2.518126999999999953e+03 8.593171399999999949e+02
1.850000000000000000e+02 6.748215000000000146e+02 1.062021500000000015e+04 1.187410800000000108e+03 1.722352300000000105e+05 2.539599900000000162e+03 8.609035599999999704e+02
1.860000000000000000e+02 6.834980500000000347e+02 1.063281600000000071e+04 1.206265499999999975e+03 1.721483599999999860e+05 2.557003200000000106e+03 8.623926000000000158e+02
1.870000000000000000e+02 6.952527999999999793e+02 1.064751800000000003e+04 1.183363000000000056e+03 1.720553800000000047e+05 2.579336999999999989e+03 8.639216300000000501e+02
1.880000000000000000e+02 7.074921000000000504e+02 1.067075399999999900e+04 1.155407699999999977e+03 1.717993099999999977e+05 2.607651400000000194e+03 8.656186500000000024e+02
1.890000000000000000e+02 7.089147000000000389e+02 1.067869499999999971e+04 1.142614499999999907e+03 1.713821199999999953e+05 2.634957499999999982e+03 8.665918000000000347e+02
1.900000000000000000e+02 7.042572999999999865e+02 1.067080100000000130e+04 1.146413099999999986e+03 1.709901199999999953e+05 2.663293200000000070e+03 8.665697599999999738e+02
1.910000000000000000e+02 7.003708500000000186e+02 1.064921299999999974e+04 1.154101000000000113e+03 1.706306900000000023e+05 2.687985999999999876e+03 8.656318999999999733e+02
1.920000000000000000e+02 6.957453600000000051e+02 1.061714550000000054e+04 1.156946699999999964e+03 1.703007999999999884e+05 2.694894499999999880e+03 8.648277000000000498e+02
1.930000000000000000e+02 6.936585700000000543e+02 1.059630600000000049e+04 1.165067500000000109e+03 1.700165499999999884e+05 2.673277999999999793e+03 8.647666000000000395e+02
1.940000000000000000e+02 6.915569500000000289e+02 1.058596500000000015e+04 1.162433600000000069e+03 1.698398399999999965e+05 2.643114500000000135e+03 8.651714500000000498e+02
1.950000000000000000e+02 6.938782999999999674e+02 1.055460100000000057e+04 1.165150900000000092e+03 1.698535199999999895e+05 2.646900399999999991e+03 8.642256499999999733e+02
1.960000000000000000e+02 6.955683599999999842e+02 1.053211700000000019e+04 1.150314699999999903e+03 1.698088099999999977e+05 2.644505900000000111e+03 8.638567000000000462e+02
1.970000000000000000e+02 7.032792400000000725e+02 1.051855100000000130e+04 1.162742999999999938e+03 1.696182300000000105e+05 2.629360599999999977e+03 8.642077000000000453e+02
1.980000000000000000e+02 7.123565700000000334e+02 1.051009399999999914e+04 1.188570899999999938e+03 1.693456900000000023e+05 2.614361800000000130e+03 8.650393000000000256e+02
1.990000000000000000e+02 7.150616499999999860e+02 1.052535499999999956e+04 1.207125500000000102e+03 1.690210499999999884e+05 2.597494999999999891e+03 8.671072000000000344e+02
2.000000000000000000e+02 7.121814000000000533e+02 1.055335499999999956e+04 1.187923299999999927e+03 1.687664200000000128e+05 2.588574000000000069e+03 8.700100999999999658e+02


==> plots/example.txt <==
x EMP_train EMP_test
0 0.1 0.1
1 0.1 0.1
2 0.1 0.1
3 0.1 0.1
4 0.1 0.1


==> plots/layer_CS_baseline.txt <==
x EMP APPNP SMP
2.000000000000000000e+00 1.389224699999999939e+04 1.902077000000000044e+04 2.670642800000000079e+03
3.000000000000000000e+00 1.181929300000000012e+03 3.003139999999999873e+03 2.673658399999999915e+02
4.000000000000000000e+00 3.661568599999999947e+02 9.245249999999999773e+02 5.237887199999999410e+01
5.000000000000000000e+00 1.248249399999999838e+02 3.962127399999999966e+02 1.530058700000000016e+01
6.000000000000000000e+00 6.900361999999999796e+01 1.998671699999999873e+02 5.489249000000000045e+00
7.000000000000000000e+00 3.874593400000000543e+01 1.105657499999999942e+02 2.204550699999999974e+00
8.000000000000000000e+00 2.459722999999999971e+01 6.484756500000000301e+01 9.493290000000000894e-01
9.000000000000000000e+00 1.608581500000000020e+01 3.958207999999999771e+01 4.284190199999999837e-01
1.000000000000000000e+01 1.093853900000000046e+01 2.486588900000000280e+01 1.998766700000000063e-01


==> plots/layer_citeseer_baseline.txt <==
x EMP APPNP SMP
2.000000000000000000e+00 1.903691399999999874e+02 1.887818000000000040e+02 2.456022499999999908e+01
3.000000000000000000e+00 1.717142699999999778e+01 2.603694199999999981e+01 1.866408199999999962e+00
4.000000000000000000e+00 2.359126299999999787e+00 4.909065700000000199e+00 2.005360399999999987e-01
5.000000000000000000e+00 3.074989999999999668e-01 1.241298699999999977e+00 2.975544499999999842e-02
6.000000000000000000e+00 7.290887999999999536e-02 4.213045499999999999e-01 5.963672399999999860e-03
7.000000000000000000e+00 1.798715399999999826e-02 1.808665100000000081e-01 1.489529899999999943e-03
8.000000000000000000e+00 6.706830999999999904e-03 9.012101999999999613e-02 4.245530599999999626e-04
9.000000000000000000e+00 2.489192400000000017e-03 4.896291700000000163e-02 1.304875600000000250e-04
1.000000000000000000e+01 1.067734100000000122e-03 2.804755600000000126e-02 4.200451000000000147e-05


==> plots/layer_cora_baseline.txt <==
x EMP APPNP SMP
2.000000000000000000e+00 3.817778299999999945e+03 3.854929999999999836e+03 2.722009299999999712e+02
3.000000000000000000e+00 4.463776200000000358e+02 5.190747000000000071e+02 3.099625200000000191e+01
4.000000000000000000e+00 1.064463649999999859e+02 1.010257800000000117e+02 4.954277499999999890e+00
5.000000000000000000e+00 1.153027400000000036e+01 2.791144399999999948e+01 1.107319600000000070e+00
6.000000000000000000e+00 7.776928999999999093e+00 1.046781200000000034e+01 3.406874999999999765e-01
7.000000000000000000e+00 1.924422000000000077e+00 4.837673000000000556e+00 1.323064899999999988e-01
8.000000000000000000e+00 1.749937400000000087e+00 2.532510799999999840e+00 5.912570999999999799e-02
9.000000000000000000e+00 9.082840699999999989e-01 1.430331699999999984e+00 2.871614700000000089e-02
1.000000000000000000e+01 6.998588999999999505e-01 8.500469999999998860e-01 1.472262000000000050e-02


==> plots/layer_pubmed_baseline.txt <==
x EMP APPNP SMP
2.000000000000000000e+00 4.815758999999999651e+04 4.409802700000000186e+03 3.965679999999999836e+03
3.000000000000000000e+00 8.604814000000000306e+03 9.644698499999999513e+02 7.623519000000000005e+02
4.000000000000000000e+00 2.717661900000000060e+03 2.443081999999999994e+02 1.728618199999999945e+02
5.000000000000000000e+00 5.706761500000000069e+02 6.824259999999999593e+01 4.316233400000000131e+01
6.000000000000000000e+00 2.061922299999999950e+02 2.077224200000000209e+01 1.154021499999999989e+01
7.000000000000000000e+00 4.569651400000000052e+01 6.927100000000000257e+00 3.270148299999999786e+00
8.000000000000000000e+00 1.930553800000000209e+01 2.571054000000000173e+00 9.837712600000000362e-01
9.000000000000000000e+00 4.795141000000000098e+00 1.080521999999999982e+00 3.176666999999999685e-01
1.000000000000000000e+01 2.530991299999999722e+00 5.170776999999999735e-01 1.118803500000000034e-01


==> plots/layer_wise_GCN_quant_range.txt <==
X GCN_2 GCN_2_SMP GCN_3 GCN_3_SMP GCN_5 GCN_5_SMP
1.000000000000000000e+00 5.607633590698242188e-01 3.866856992244720459e-01 4.349383711814880371e-01 1.718796044588088989e-01 1.306325048208236694e-01 1.113494485616683960e-01
2.000000000000000000e+00 6.627702116966247559e-01 2.724236249923706055e-01 4.772866368293762207e-01 1.891782134771347046e-01 1.531154960393905640e-01 1.036971360445022583e-01
3.000000000000000000e+00 8.862526416778564453e-01 3.038043379783630371e-01 6.065387725830078125e-01 1.802352517843246460e-01 3.134381771087646484e-01 1.582647711038589478e-01
4.000000000000000000e+00 1.040625452995300293e+00 2.921160161495208740e-01 5.515233278274536133e-01 1.919751465320587158e-01 3.136807978153228760e-01 1.764437109231948853e-01
5.000000000000000000e+00 1.341864347457885742e+00 4.019691348075866699e-01 8.108955025672912598e-01 2.307123839855194092e-01 3.489422798156738281e-01 1.929015666246414185e-01
6.000000000000000000e+00 1.563557147979736328e+00 3.931506276130676270e-01 9.469755887985229492e-01 3.127610385417938232e-01 4.129022955894470215e-01 2.091438174247741699e-01
7.000000000000000000e+00 1.505918025970458984e+00 7.162294387817382812e-01 8.523990511894226074e-01 3.694620430469512939e-01 4.264729619026184082e-01 2.112027108669281006e-01
8.000000000000000000e+00 1.567001461982727051e+00 5.471118688583374023e-01 8.145787119865417480e-01 3.493219017982482910e-01 4.862129688262939453e-01 2.166971564292907715e-01
9.000000000000000000e+00 1.584055304527282715e+00 6.214022636413574219e-01 8.636488914489746094e-01 3.637820482254028320e-01 5.047686100006103516e-01 2.331288754940032959e-01
1.000000000000000000e+01 1.546174049377441406e+00 6.155507564544677734e-01 8.116480112075805664e-01 3.509904742240905762e-01 5.808802843093872070e-01 1.904529184103012085e-01
1.100000000000000000e+01 1.523509621620178223e+00 6.397482752799987793e-01 1.376862049102783203e+00 3.983126282691955566e-01 5.912526249885559082e-01 2.212368398904800415e-01
1.200000000000000000e+01 1.554368615150451660e+00 7.102355957031250000e-01 9.242492318153381348e-01 3.897435963153839111e-01 6.249765753746032715e-01 2.155439406633377075e-01
1.300000000000000000e+01 1.514290452003479004e+00 4.537721276283264160e-01 1.225597143173217773e+00 3.584133386611938477e-01 6.838428974151611328e-01 1.647271364927291870e-01
1.400000000000000000e+01 2.098744392395019531e+00 4.609103202819824219e-01 1.405276179313659668e+00 3.765039443969726562e-01 6.942672729492187500e-01 2.036556154489517212e-01
1.500000000000000000e+01 1.816796302795410156e+00 6.364087462425231934e-01 1.553957343101501465e+00 3.882143795490264893e-01 7.630374431610107422e-01 1.865808665752410889e-01
1.600000000000000000e+01 2.091556072235107422e+00 5.109884142875671387e-01 1.584486126899719238e+00 3.657807111740112305e-01 8.171326518058776855e-01 2.096772193908691406e-01
1.700000000000000000e+01 1.750334262847900391e+00 5.485255718231201172e-01 1.678000450134277344e+00 4.776571393013000488e-01 8.192073702812194824e-01 1.916431486606597900e-01
1.800000000000000000e+01 2.004142761230468750e+00 5.165902972221374512e-01 1.568839550018310547e+00 4.476785361766815186e-01 7.923935055732727051e-01 2.873865067958831787e-01
1.900000000000000000e+01 1.815677762031555176e+00 6.907320022583007812e-01 2.612668991088867188e+00 6.681218147277832031e-01 7.865194678306579590e-01 2.911602854728698730e-01
2.000000000000000000e+01 2.033610343933105469e+00 7.480733990669250488e-01 2.882213830947875977e+00 5.223302245140075684e-01 7.164820432662963867e-01 3.463605344295501709e-01
2.100000000000000000e+01 2.067549228668212891e+00 6.262221336364746094e-01 3.030647993087768555e+00 4.912025332450866699e-01 8.972581624984741211e-01 3.752137720584869385e-01
2.200000000000000000e+01 1.894213795661926270e+00 9.045882225036621094e-01 3.208424091339111328e+00 5.485623478889465332e-01 9.334452748298645020e-01 2.611137032508850098e-01
2.300000000000000000e+01 1.995353817939758301e+00 7.934843301773071289e-01 3.466719627380371094e+00 6.226917505264282227e-01 1.103952407836914062e+00 3.890960812568664551e-01
2.400000000000000000e+01 1.930446743965148926e+00 9.638456106185913086e-01 3.433668136596679688e+00 4.649941623210906982e-01 1.104683279991149902e+00 4.648912549018859863e-01
2.500000000000000000e+01 2.089766263961791992e+00 7.265715003013610840e-01 4.660562515258789062e+00 5.526436567306518555e-01 1.229857444763183594e+00 5.499694347381591797e-01
2.600000000000000000e+01 1.789892911911010742e+00 8.799035549163818359e-01 4.008574008941650391e+00 6.328167915344238281e-01 1.254409909248352051e+00 6.572970151901245117e-01
2.700000000000000000e+01 1.759692311286926270e+00 1.004862546920776367e+00 5.458379268646240234e+00 6.883202791213989258e-01 1.385591506958007812e+00 6.295612454414367676e-01
2.800000000000000000e+01 2.133554458618164062e+00 1.039770841598510742e+00 5.055401325225830078e+00 8.171704411506652832e-01 1.649808764457702637e+00 6.807109713554382324e-01
2.900000000000000000e+01 2.184740543365478516e+00 1.106721162796020508e+00 4.374669551849365234e+00 7.137144207954406738e-01 1.729505896568298340e+00 6.159291863441467285e-01
3.000000000000000000e+01 2.066210269927978516e+00 1.190106987953186035e+00 3.968132019042968750e+00 7.898470163345336914e-01 1.600131511688232422e+00 7.367838621139526367e-01
3.100000000000000000e+01 2.426456928253173828e+00 1.708818554878234863e+00 4.020495891571044922e+00 7.549555897712707520e-01 1.875093221664428711e+00 7.777864933013916016e-01
3.200000000000000000e+01 2.272463083267211914e+00 1.831620216369628906e+00 2.711153268814086914e+00 9.516094326972961426e-01 1.708668589591979980e+00 8.036539554595947266e-01
3.300000000000000000e+01 2.207822084426879883e+00 1.904111862182617188e+00 4.165637969970703125e+00 1.065834283828735352e+00 1.838384151458740234e+00 9.534715414047241211e-01
3.400000000000000000e+01 2.647216796875000000e+00 2.233953952789306641e+00 3.944507360458374023e+00 1.121219635009765625e+00 2.064331769943237305e+00 9.587439894676208496e-01
3.500000000000000000e+01 3.136732101440429688e+00 2.198087215423583984e+00 4.987113952636718750e+00 1.233460783958435059e+00 2.185155868530273438e+00 1.089246034622192383e+00
3.600000000000000000e+01 2.300431251525878906e+00 2.560452461242675781e+00 5.001785278320312500e+00 1.360944151878356934e+00 2.096263885498046875e+00 8.870465159416198730e-01
3.700000000000000000e+01 2.198233842849731445e+00 3.737913846969604492e+00 6.746518611907958984e+00 1.342660427093505859e+00 1.514808177947998047e+00 1.054122209548950195e+00
3.800000000000000000e+01 2.555939674377441406e+00 2.337020874023437500e+00 3.185956239700317383e+00 1.484133720397949219e+00 1.617289662361145020e+00 1.241346359252929688e+00
3.900000000000000000e+01 2.605903148651123047e+00 3.433091640472412109e+00 3.990687370300292969e+00 1.542032718658447266e+00 1.498899102210998535e+00 1.071078538894653320e+00
4.000000000000000000e+01 2.980415105819702148e+00 3.682700872421264648e+00 6.779794216156005859e+00 1.265503287315368652e+00 1.719746828079223633e+00 1.160180568695068359e+00
4.100000000000000000e+01 2.695024967193603516e+00 3.950042724609375000e+00 5.686040401458740234e+00 1.326202988624572754e+00 1.428651928901672363e+00 1.626693725585937500e+00
4.200000000000000000e+01 3.033256769180297852e+00 4.236651420593261719e+00 1.161533927917480469e+01 1.359591007232666016e+00 1.356334686279296875e+00 1.691268563270568848e+00
4.300000000000000000e+01 2.740942001342773438e+00 4.519047737121582031e+00 1.084405803680419922e+01 1.555480003356933594e+00 1.271450877189636230e+00 1.731147766113281250e+00
4.400000000000000000e+01 2.591965913772583008e+00 4.446709156036376953e+00 1.374680328369140625e+01 1.615669012069702148e+00 1.350262165069580078e+00 1.330676794052124023e+00
4.500000000000000000e+01 2.807825088500976562e+00 5.010088920593261719e+00 7.521193981170654297e+00 1.838195204734802246e+00 1.233175992965698242e+00 1.726445913314819336e+00
4.600000000000000000e+01 2.728164911270141602e+00 5.075783252716064453e+00 9.101512908935546875e+00 2.485209465026855469e+00 1.668596267700195312e+00 1.782640218734741211e+00
4.700000000000000000e+01 2.791066884994506836e+00 5.242026329040527344e+00 9.448988914489746094e+00 2.342351436614990234e+00 3.109565734863281250e+00 1.719017863273620605e+00
4.800000000000000000e+01 2.787874221801757812e+00 5.503565788269042969e+00 8.124187469482421875e+00 1.930726408958435059e+00 3.190189838409423828e+00 1.935066223144531250e+00
4.900000000000000000e+01 3.465842723846435547e+00 6.242875099182128906e+00 9.781571388244628906e+00 1.958449482917785645e+00 3.049901723861694336e+00 1.943215131759643555e+00
5.000000000000000000e+01 3.833484172821044922e+00 6.066709518432617188e+00 8.706743240356445312e+00 2.448216915130615234e+00 3.675664424896240234e+00 2.169389963150024414e+00
5.100000000000000000e+01 2.653753757476806641e+00 6.567708969116210938e+00 9.464241027832031250e+00 2.698275566101074219e+00 2.353488922119140625e+00 2.168037176132202148e+00
5.200000000000000000e+01 2.712603569030761719e+00 6.570420265197753906e+00 8.248699188232421875e+00 2.290784597396850586e+00 3.644372940063476562e+00 2.273542881011962891e+00
5.300000000000000000e+01 3.571893215179443359e+00 5.221461772918701172e+00 7.616300582885742188e+00 2.214603424072265625e+00 1.441292047500610352e+00 2.754361867904663086e+00
5.400000000000000000e+01 4.181489467620849609e+00 5.525560855865478516e+00 1.141630554199218750e+01 2.637676239013671875e+00 1.192717075347900391e+00 2.526431560516357422e+00
5.500000000000000000e+01 5.455703735351562500e+00 6.800590515136718750e+00 9.400187492370605469e+00 3.197162389755249023e+00 9.799196124076843262e-01 2.389201164245605469e+00
5.600000000000000000e+01 5.304519653320312500e+00 6.854175090789794922e+00 9.952968597412109375e+00 3.036464452743530273e+00 1.612195014953613281e+00 2.351479291915893555e+00
5.700000000000000000e+01 4.295790672302246094e+00 8.299462318420410156e+00 7.547733306884765625e+00 2.501850366592407227e+00 2.434591770172119141e+00 2.590631484985351562e+00
5.800000000000000000e+01 3.976861000061035156e+00 6.065654754638671875e+00 1.180369758605957031e+01 2.119528293609619141e+00 2.829587936401367188e+00 2.189236402511596680e+00
5.900000000000000000e+01 5.298464775085449219e+00 6.910947799682617188e+00 7.902193069458007812e+00 2.588141679763793945e+00 2.045947074890136719e+00 2.793039083480834961e+00
6.000000000000000000e+01 4.071455001831054688e+00 7.075542449951171875e+00 6.069860458374023438e+00 3.036424398422241211e+00 1.752430319786071777e+00 2.240599393844604492e+00
6.100000000000000000e+01 3.975600242614746094e+00 7.548258781433105469e+00 1.320038509368896484e+01 2.707563400268554688e+00 2.103034734725952148e+00 2.496797561645507812e+00
6.200000000000000000e+01 4.668052673339843750e+00 7.164290904998779297e+00 7.928703308105468750e+00 2.739979267120361328e+00 2.019946098327636719e+00 2.403055667877197266e+00
6.300000000000000000e+01 4.812794685363769531e+00 7.310378074645996094e+00 8.456638336181640625e+00 3.704351663589477539e+00 1.860458374023437500e+00 2.250530958175659180e+00
6.400000000000000000e+01 4.595099925994873047e+00 6.749104022979736328e+00 8.168141365051269531e+00 3.069063186645507812e+00 2.112629413604736328e+00 2.459425210952758789e+00
6.500000000000000000e+01 5.746992588043212891e+00 8.259742736816406250e+00 1.027218151092529297e+01 3.215974092483520508e+00 2.170935630798339844e+00 2.279234170913696289e+00
6.600000000000000000e+01 5.208472728729248047e+00 9.292069435119628906e+00 1.018571567535400391e+01 3.247732162475585938e+00 6.764017581939697266e+00 2.997375488281250000e+00
6.700000000000000000e+01 4.500231266021728516e+00 9.889184951782226562e+00 1.199086761474609375e+01 2.704809188842773438e+00 7.028604507446289062e+00 2.514454126358032227e+00
6.800000000000000000e+01 5.701123714447021484e+00 9.667229652404785156e+00 1.105901622772216797e+01 2.792143821716308594e+00 2.050921678543090820e+00 2.723298788070678711e+00
6.900000000000000000e+01 7.357933521270751953e+00 9.369437217712402344e+00 1.245184707641601562e+01 3.426915168762207031e+00 8.655400276184082031e+00 3.080959320068359375e+00
7.000000000000000000e+01 6.689808368682861328e+00 1.075669384002685547e+01 1.963910293579101562e+01 3.131933212280273438e+00 2.796031475067138672e+00 3.145969629287719727e+00
7.100000000000000000e+01 5.669104576110839844e+00 1.215417003631591797e+01 1.632402801513671875e+01 3.458108901977539062e+00 9.950101852416992188e+00 2.890754938125610352e+00
7.200000000000000000e+01 5.951454162597656250e+00 1.132180976867675781e+01 1.530351066589355469e+01 3.325034618377685547e+00 3.625264644622802734e+00 3.325783252716064453e+00
7.300000000000000000e+01 6.613940238952636719e+00 1.127110099792480469e+01 1.638508033752441406e+01 3.301150321960449219e+00 9.209741592407226562e+00 3.213370561599731445e+00
7.400000000000000000e+01 7.122215270996093750e+00 1.241051292419433594e+01 1.543659973144531250e+01 3.922060966491699219e+00 4.439091682434082031e+00 3.606187105178833008e+00
7.500000000000000000e+01 6.366271495819091797e+00 1.319404602050781250e+01 1.478057670593261719e+01 3.953993797302246094e+00 3.273617744445800781e+00 3.251156330108642578e+00
7.600000000000000000e+01 9.940557479858398438e+00 1.167403602600097656e+01 1.434510993957519531e+01 4.657473087310791016e+00 7.671386241912841797e+00 3.525898694992065430e+00
7.700000000000000000e+01 9.226371765136718750e+00 1.213065910339355469e+01 1.660006713867187500e+01 4.546926975250244141e+00 2.169928932189941406e+01 3.572981357574462891e+00
7.800000000000000000e+01 8.005765914916992188e+00 1.586460876464843750e+01 1.779690933227539062e+01 3.932182550430297852e+00 1.737766647338867188e+01 3.428967952728271484e+00
7.900000000000000000e+01 8.572980880737304688e+00 1.334329223632812500e+01 1.746041870117187500e+01 3.943433284759521484e+00 1.150407123565673828e+01 3.376109123229980469e+00
8.000000000000000000e+01 9.671546936035156250e+00 1.239539146423339844e+01 1.823524475097656250e+01 4.219990253448486328e+00 2.832043838500976562e+01 3.532243013381958008e+00
8.100000000000000000e+01 9.415768623352050781e+00 1.171823501586914062e+01 2.111076545715332031e+01 4.096575736999511719e+00 2.951074790954589844e+01 3.871231317520141602e+00
8.200000000000000000e+01 9.216935157775878906e+00 1.338204765319824219e+01 2.236994552612304688e+01 4.587506294250488281e+00 6.078337669372558594e+00 3.592264890670776367e+00
8.300000000000000000e+01 9.810238838195800781e+00 1.314845752716064453e+01 2.369996452331542969e+01 4.749872684478759766e+00 2.391899871826171875e+01 3.258253574371337891e+00
8.400000000000000000e+01 1.034854030609130859e+01 1.412765312194824219e+01 2.267617607116699219e+01 4.544783592224121094e+00 1.351840400695800781e+01 3.636612176895141602e+00
8.500000000000000000e+01 1.113473796844482422e+01 1.306695461273193359e+01 2.325802612304687500e+01 4.300736427307128906e+00 1.176545429229736328e+01 3.595581293106079102e+00
8.600000000000000000e+01 8.687977790832519531e+00 1.548530483245849609e+01 2.187327384948730469e+01 4.745810508728027344e+00 1.500093364715576172e+01 3.756219625473022461e+00
8.700000000000000000e+01 1.070975208282470703e+01 1.332140159606933594e+01 2.235939788818359375e+01 4.674888610839843750e+00 3.457067489624023438e+01 3.907238483428955078e+00
8.800000000000000000e+01 1.343395423889160156e+01 1.301137065887451172e+01 2.438709259033203125e+01 5.457284927368164062e+00 2.014719963073730469e+01 3.328933715820312500e+00
8.900000000000000000e+01 1.398755073547363281e+01 1.449558639526367188e+01 1.968688201904296875e+01 5.185451507568359375e+00 1.181022739410400391e+01 3.818288564682006836e+00
9.000000000000000000e+01 1.355229663848876953e+01 1.254500007629394531e+01 2.025596427917480469e+01 5.502463340759277344e+00 2.252960395812988281e+01 3.935466766357421875e+00
9.100000000000000000e+01 1.556433868408203125e+01 1.503922843933105469e+01 2.430974769592285156e+01 5.298025608062744141e+00 2.686745071411132812e+01 4.008136749267578125e+00
9.200000000000000000e+01 1.515354824066162109e+01 1.564092350006103516e+01 2.314266777038574219e+01 5.220213890075683594e+00 2.292757415771484375e+01 2.792707204818725586e+00
9.300000000000000000e+01 1.577618026733398438e+01 1.336902904510498047e+01 2.587705230712890625e+01 4.620874404907226562e+00 2.088496589660644531e+01 4.109174728393554688e+00
9.400000000000000000e+01 1.611513328552246094e+01 1.609373664855957031e+01 2.590406417846679688e+01 5.001104354858398438e+00 1.449519920349121094e+01 3.550012111663818359e+00
9.500000000000000000e+01 1.828152465820312500e+01 1.629227638244628906e+01 3.134491348266601562e+01 5.615265846252441406e+00 3.766194534301757812e+01 4.341259002685546875e+00
9.600000000000000000e+01 1.938884735107421875e+01 1.391604804992675781e+01 2.479628372192382812e+01 5.287634372711181641e+00 2.970629310607910156e+01 4.272623538970947266e+00
9.700000000000000000e+01 1.587682056427001953e+01 1.380477523803710938e+01 2.383085632324218750e+01 5.540809631347656250e+00 2.929121017456054688e+01 4.017487525939941406e+00
9.800000000000000000e+01 1.581454277038574219e+01 1.298028469085693359e+01 2.459305191040039062e+01 5.989636421203613281e+00 1.926594161987304688e+01 4.314074516296386719e+00
9.900000000000000000e+01 1.946031761169433594e+01 1.511286830902099609e+01 2.746902847290039062e+01 6.079376697540283203e+00 5.375174713134765625e+01 4.247589588165283203e+00
1.000000000000000000e+02 2.230565643310546875e+01 1.238174629211425781e+01 2.788817214965820312e+01 6.971675872802734375e+00 3.682059478759765625e+01 4.101359844207763672e+00
1.010000000000000000e+02 2.997828674316406250e+01 1.553279113769531250e+01 2.111191558837890625e+01 6.943259716033935547e+00 4.679175567626953125e+01 4.370568275451660156e+00
1.020000000000000000e+02 1.932211494445800781e+01 1.302150249481201172e+01 2.214198875427246094e+01 6.405874252319335938e+00 5.202636718750000000e+01 4.648119449615478516e+00
1.030000000000000000e+02 2.143082427978515625e+01 1.338078975677490234e+01 2.524139022827148438e+01 6.977567195892333984e+00 2.311859893798828125e+01 4.700623512268066406e+00
1.040000000000000000e+02 2.399038505554199219e+01 1.328020858764648438e+01 2.477981185913085938e+01 7.166781902313232422e+00 4.399030303955078125e+01 4.483759880065917969e+00
1.050000000000000000e+02 1.857070732116699219e+01 1.328508567810058594e+01 2.725526428222656250e+01 6.838984012603759766e+00 9.097824096679687500e+01 4.634326457977294922e+00
1.060000000000000000e+02 2.227272033691406250e+01 1.425512218475341797e+01 2.999629211425781250e+01 7.489109039306640625e+00 5.824691390991210938e+01 4.622053623199462891e+00
1.070000000000000000e+02 1.945228195190429688e+01 1.481837368011474609e+01 2.605186843872070312e+01 7.433114051818847656e+00 6.196793746948242188e+01 4.552432060241699219e+00
1.080000000000000000e+02 2.443795394897460938e+01 1.531271743774414062e+01 2.731447601318359375e+01 7.431849002838134766e+00 5.208831024169921875e+01 4.569781303405761719e+00
1.090000000000000000e+02 2.270438385009765625e+01 1.319123172760009766e+01 2.900674819946289062e+01 8.846869468688964844e+00 4.965061950683593750e+01 4.786962509155273438e+00
1.100000000000000000e+02 3.085633277893066406e+01 1.480719184875488281e+01 2.552581024169921875e+01 7.342126846313476562e+00 4.904684448242187500e+01 4.517559528350830078e+00
1.110000000000000000e+02 2.440741157531738281e+01 1.530889797210693359e+01 2.692311477661132812e+01 7.891862869262695312e+00 1.397212829589843750e+02 4.731752395629882812e+00
1.120000000000000000e+02 2.451879501342773438e+01 1.788048744201660156e+01 2.666003799438476562e+01 7.960774898529052734e+00 1.262747726440429688e+02 4.715425491333007812e+00
1.130000000000000000e+02 2.593177223205566406e+01 1.791908836364746094e+01 2.420723724365234375e+01 8.922259330749511719e+00 4.633302688598632812e+01 4.509174823760986328e+00
1.140000000000000000e+02 2.334911155700683594e+01 1.500935935974121094e+01 3.177309608459472656e+01 7.530760765075683594e+00 6.408155059814453125e+01 4.696146965026855469e+00
1.150000000000000000e+02 3.232774353027343750e+01 1.805134963989257812e+01 2.568747329711914062e+01 8.150642395019531250e+00 5.593801116943359375e+01 5.043040275573730469e+00
1.160000000000000000e+02 3.190763473510742188e+01 1.705129814147949219e+01 2.443196487426757812e+01 8.115963935852050781e+00 5.502022933959960938e+01 5.240048885345458984e+00
1.170000000000000000e+02 2.802300643920898438e+01 1.599485015869140625e+01 2.609175109863281250e+01 8.523193359375000000e+00 8.182705688476562500e+01 5.368749141693115234e+00
1.180000000000000000e+02 2.394287109375000000e+01 1.652524757385253906e+01 3.401631164550781250e+01 7.875055789947509766e+00 6.988311004638671875e+01 4.870311260223388672e+00
1.190000000000000000e+02 3.358891296386718750e+01 1.369194793701171875e+01 3.250989532470703125e+01 9.661591529846191406e+00 6.893298339843750000e+01 5.553037166595458984e+00
1.200000000000000000e+02 2.795994949340820312e+01 1.571110916137695312e+01 2.888447570800781250e+01 9.365758895874023438e+00 5.678937530517578125e+01 4.918498992919921875e+00
1.210000000000000000e+02 2.320209503173828125e+01 1.643248939514160156e+01 2.914078903198242188e+01 9.040096282958984375e+00 1.157388992309570312e+02 5.091942310333251953e+00
1.220000000000000000e+02 2.795117187500000000e+01 1.714707946777343750e+01 3.740796661376953125e+01 1.008663177490234375e+01 1.336483917236328125e+02 6.529606819152832031e+00
1.230000000000000000e+02 2.741277122497558594e+01 1.634323120117187500e+01 3.467183685302734375e+01 9.189839363098144531e+00 9.429316711425781250e+01 5.561580181121826172e+00
1.240000000000000000e+02 2.728585624694824219e+01 1.628807640075683594e+01 3.446238708496093750e+01 9.055974960327148438e+00 1.480188293457031250e+02 6.177801609039306641e+00
1.250000000000000000e+02 3.485923767089843750e+01 1.584232139587402344e+01 3.899186706542968750e+01 8.667572975158691406e+00 1.733307189941406250e+02 5.513452053070068359e+00
1.260000000000000000e+02 4.134252548217773438e+01 1.855644798278808594e+01 3.825756454467773438e+01 1.002402973175048828e+01 7.413001251220703125e+01 5.627248287200927734e+00
1.270000000000000000e+02 3.044167709350585938e+01 1.978732681274414062e+01 3.528821945190429688e+01 9.941713333129882812e+00 7.613411712646484375e+01 5.858923435211181641e+00
1.280000000000000000e+02 3.932396316528320312e+01 1.526205444335937500e+01 3.748869705200195312e+01 1.043412876129150391e+01 1.454180908203125000e+02 5.258962631225585938e+00
1.290000000000000000e+02 3.224509429931640625e+01 1.720900344848632812e+01 4.218264389038085938e+01 1.046672439575195312e+01 1.106794815063476562e+02 5.728843688964843750e+00
1.300000000000000000e+02 3.995010757446289062e+01 1.937856674194335938e+01 3.559638595581054688e+01 1.132589530944824219e+01 9.468557739257812500e+01 6.439130306243896484e+00
1.310000000000000000e+02 2.698701477050781250e+01 1.628358078002929688e+01 4.587389755249023438e+01 1.093274021148681641e+01 1.629284057617187500e+02 6.083221435546875000e+00
1.320000000000000000e+02 3.619136047363281250e+01 1.743126106262207031e+01 3.559553146362304688e+01 1.214973258972167969e+01 1.202606506347656250e+02 6.911397933959960938e+00
1.330000000000000000e+02 4.350893783569335938e+01 1.843639945983886719e+01 4.465302276611328125e+01 1.110646820068359375e+01 1.988894653320312500e+02 5.462392807006835938e+00
1.340000000000000000e+02 3.223604965209960938e+01 1.859883880615234375e+01 5.055134582519531250e+01 1.215774345397949219e+01 1.443768310546875000e+02 5.861209392547607422e+00
1.350000000000000000e+02 2.929833221435546875e+01 1.624534225463867188e+01 3.997505187988281250e+01 1.208325386047363281e+01 1.569093933105468750e+02 6.228314876556396484e+00
1.360000000000000000e+02 4.165113067626953125e+01 1.755972671508789062e+01 4.985548400878906250e+01 1.127489757537841797e+01 1.605454406738281250e+02 6.868612289428710938e+00
1.370000000000000000e+02 2.957721710205078125e+01 1.812572860717773438e+01 4.519765853881835938e+01 1.312866783142089844e+01 1.104565582275390625e+02 6.454733848571777344e+00
1.380000000000000000e+02 3.937107467651367188e+01 1.724835395812988281e+01 4.283527374267578125e+01 1.185556221008300781e+01 1.150250701904296875e+02 5.652653694152832031e+00
1.390000000000000000e+02 3.286493682861328125e+01 1.845546150207519531e+01 4.228016281127929688e+01 1.212968349456787109e+01 1.930678863525390625e+02 4.818013668060302734e+00
1.400000000000000000e+02 3.870988845825195312e+01 1.661253166198730469e+01 4.333186340332031250e+01 1.292132854461669922e+01 9.417549896240234375e+01 6.168367385864257812e+00
1.410000000000000000e+02 3.814903259277343750e+01 1.636178016662597656e+01 3.973661804199218750e+01 1.261268424987792969e+01 1.071815338134765625e+02 6.947823047637939453e+00
1.420000000000000000e+02 3.511367034912109375e+01 1.947478675842285156e+01 4.664119338989257812e+01 1.317026519775390625e+01 1.937208251953125000e+02 6.740127563476562500e+00
1.430000000000000000e+02 4.102517318725585938e+01 1.950565338134765625e+01 4.147523498535156250e+01 1.317950725555419922e+01 1.225283660888671875e+02 5.081547737121582031e+00
1.440000000000000000e+02 4.428197479248046875e+01 1.841063690185546875e+01 4.373586654663085938e+01 1.255084609985351562e+01 1.455330657958984375e+02 7.087090969085693359e+00
1.450000000000000000e+02 4.025049591064453125e+01 1.907515335083007812e+01 5.157814788818359375e+01 1.357390403747558594e+01 2.572265319824218750e+02 7.049936771392822266e+00
1.460000000000000000e+02 4.274387359619140625e+01 1.987126350402832031e+01 4.377112960815429688e+01 1.452172946929931641e+01 2.883012390136718750e+02 7.339491844177246094e+00
1.470000000000000000e+02 3.915547180175781250e+01 1.942181777954101562e+01 3.619232177734375000e+01 1.447339916229248047e+01 1.582468261718750000e+02 5.362580299377441406e+00
1.480000000000000000e+02 3.784790802001953125e+01 2.226814651489257812e+01 5.526157760620117188e+01 1.464511680603027344e+01 1.671851959228515625e+02 5.570532321929931641e+00
1.490000000000000000e+02 3.742331314086914062e+01 2.217678833007812500e+01 5.218996429443359375e+01 1.266205120086669922e+01 3.103956909179687500e+02 7.782974720001220703e+00
1.500000000000000000e+02 4.707592773437500000e+01 1.971373367309570312e+01 5.178031921386718750e+01 1.347200679779052734e+01 4.556129760742187500e+02 5.407824039459228516e+00
1.510000000000000000e+02 4.229080963134765625e+01 1.759366989135742188e+01 5.674451446533203125e+01 1.331614303588867188e+01 2.720555725097656250e+02 5.760262966156005859e+00
1.520000000000000000e+02 3.901956176757812500e+01 1.976778221130371094e+01 5.530409240722656250e+01 1.384106636047363281e+01 2.273126983642578125e+02 6.006970405578613281e+00
1.530000000000000000e+02 4.457348251342773438e+01 2.048802947998046875e+01 5.513404846191406250e+01 1.302937316894531250e+01 1.242472991943359375e+02 6.988218307495117188e+00
1.540000000000000000e+02 4.866049194335937500e+01 2.140713119506835938e+01 4.581695556640625000e+01 1.363580513000488281e+01 2.115826416015625000e+02 6.297867774963378906e+00
1.550000000000000000e+02 4.119099044799804688e+01 2.009916114807128906e+01 4.464795303344726562e+01 1.458550834655761719e+01 2.450068054199218750e+02 6.168885707855224609e+00
1.560000000000000000e+02 4.071701049804687500e+01 2.133553695678710938e+01 5.250140380859375000e+01 1.484282207489013672e+01 1.913170471191406250e+02 6.260293006896972656e+00
1.570000000000000000e+02 3.855986022949218750e+01 2.114287376403808594e+01 3.908909225463867188e+01 1.339013290405273438e+01 1.363334503173828125e+02 6.413930416107177734e+00
1.580000000000000000e+02 4.002878189086914062e+01 1.925498008728027344e+01 5.826630401611328125e+01 1.465006923675537109e+01 1.500241241455078125e+02 6.645719051361083984e+00
1.590000000000000000e+02 2.931329345703125000e+01 2.026669311523437500e+01 6.257028579711914062e+01 1.365799522399902344e+01 1.750641784667968750e+02 7.227622985839843750e+00
1.600000000000000000e+02 3.932151412963867188e+01 1.864371681213378906e+01 5.478959274291992188e+01 1.315729618072509766e+01 1.421634063720703125e+02 7.036006927490234375e+00
1.610000000000000000e+02 3.788395690917968750e+01 1.994136047363281250e+01 6.843779754638671875e+01 1.420731353759765625e+01 3.129179687500000000e+02 6.994463443756103516e+00
1.620000000000000000e+02 5.064256286621093750e+01 2.409122467041015625e+01 6.015106201171875000e+01 1.563347434997558594e+01 2.627255249023437500e+02 7.146464824676513672e+00
1.630000000000000000e+02 3.919636535644531250e+01 2.003223037719726562e+01 5.212942504882812500e+01 1.485756206512451172e+01 2.150539703369140625e+02 8.096571922302246094e+00
1.640000000000000000e+02 4.545996475219726562e+01 2.109307289123535156e+01 4.590001296997070312e+01 1.483329200744628906e+01 2.045766296386718750e+02 7.826683044433593750e+00
1.650000000000000000e+02 4.122097015380859375e+01 2.086074447631835938e+01 6.201997756958007812e+01 1.536147975921630859e+01 4.235194396972656250e+02 9.286722183227539062e+00
1.660000000000000000e+02 4.290650939941406250e+01 2.176816749572753906e+01 5.457846069335937500e+01 1.624462509155273438e+01 2.594246826171875000e+02 9.952918052673339844e+00
1.670000000000000000e+02 5.700746154785156250e+01 2.227772903442382812e+01 6.247570419311523438e+01 1.397126388549804688e+01 3.451624145507812500e+02 8.131086349487304688e+00
1.680000000000000000e+02 4.217510223388671875e+01 2.102720069885253906e+01 6.650627136230468750e+01 1.598721790313720703e+01 2.527296905517578125e+02 8.280614852905273438e+00
1.690000000000000000e+02 4.424028015136718750e+01 2.082854652404785156e+01 6.339369964599609375e+01 1.462003898620605469e+01 1.666502075195312500e+02 8.460700988769531250e+00
1.700000000000000000e+02 4.509176254272460938e+01 2.346082305908203125e+01 7.480422210693359375e+01 1.506269264221191406e+01 2.812341613769531250e+02 8.970612525939941406e+00
1.710000000000000000e+02 4.347656250000000000e+01 2.229553413391113281e+01 7.098465728759765625e+01 1.517087554931640625e+01 3.360527343750000000e+02 1.045520305633544922e+01
1.720000000000000000e+02 4.666222000122070312e+01 2.045494842529296875e+01 6.736807250976562500e+01 1.541179561614990234e+01 5.728773193359375000e+02 1.080561065673828125e+01
1.730000000000000000e+02 5.484596252441406250e+01 1.936319351196289062e+01 5.917437744140625000e+01 1.699427986145019531e+01 3.071141967773437500e+02 1.019849014282226562e+01
1.740000000000000000e+02 4.625426864624023438e+01 2.042167663574218750e+01 6.895244598388671875e+01 1.434351825714111328e+01 3.997119750976562500e+02 1.032528305053710938e+01
1.750000000000000000e+02 4.339657592773437500e+01 2.117526245117187500e+01 5.921397399902343750e+01 1.578513240814208984e+01 3.221582946777343750e+02 1.045833778381347656e+01
1.760000000000000000e+02 4.969313812255859375e+01 2.228237533569335938e+01 7.253759002685546875e+01 1.555469417572021484e+01 5.490522460937500000e+02 1.028167915344238281e+01
1.770000000000000000e+02 5.147095489501953125e+01 2.108910179138183594e+01 6.826619720458984375e+01 1.683037567138671875e+01 3.147390747070312500e+02 1.060804557800292969e+01
1.780000000000000000e+02 5.133010864257812500e+01 2.235436439514160156e+01 5.130834579467773438e+01 1.455189609527587891e+01 4.530245361328125000e+02 1.215604209899902344e+01
1.790000000000000000e+02 4.013682174682617188e+01 2.241954612731933594e+01 6.489289093017578125e+01 1.680376815795898438e+01 2.363098907470703125e+02 1.152069473266601562e+01
1.800000000000000000e+02 4.398488235473632812e+01 2.234117698669433594e+01 5.464276123046875000e+01 1.653584671020507812e+01 3.575764160156250000e+02 1.306082630157470703e+01
1.810000000000000000e+02 6.656159973144531250e+01 2.161878395080566406e+01 7.194740295410156250e+01 1.624657058715820312e+01 4.160631103515625000e+02 1.160871124267578125e+01
1.820000000000000000e+02 4.347956085205078125e+01 2.316502189636230469e+01 8.251255035400390625e+01 1.619374084472656250e+01 4.060685729980468750e+02 1.388547229766845703e+01
1.830000000000000000e+02 5.596749114990234375e+01 2.296820831298828125e+01 7.772241210937500000e+01 1.606691169738769531e+01 3.370396118164062500e+02 1.404437446594238281e+01
1.840000000000000000e+02 5.777455902099609375e+01 2.264861679077148438e+01 6.122647094726562500e+01 1.698901748657226562e+01 7.876513671875000000e+02 1.334309101104736328e+01
1.850000000000000000e+02 4.248167419433593750e+01 2.270042610168457031e+01 7.457580566406250000e+01 1.700301742553710938e+01 8.862976074218750000e+02 1.418466567993164062e+01
1.860000000000000000e+02 5.241701889038085938e+01 2.457399749755859375e+01 5.900565338134765625e+01 1.723308372497558594e+01 4.011044006347656250e+02 1.286101150512695312e+01
1.870000000000000000e+02 5.313790130615234375e+01 2.492053031921386719e+01 6.861507415771484375e+01 1.717860412597656250e+01 4.557834472656250000e+02 1.415675926208496094e+01
1.880000000000000000e+02 4.747411727905273438e+01 2.596031379699707031e+01 7.421518707275390625e+01 1.845765495300292969e+01 7.826939697265625000e+02 1.377860450744628906e+01
1.890000000000000000e+02 5.669030761718750000e+01 2.559119415283203125e+01 8.580771636962890625e+01 1.702313613891601562e+01 9.311622314453125000e+02 1.599027538299560547e+01
1.900000000000000000e+02 5.456264114379882812e+01 2.523012351989746094e+01 7.902535247802734375e+01 1.821932983398437500e+01 3.219178771972656250e+02 1.306308746337890625e+01
1.910000000000000000e+02 5.660991668701171875e+01 2.448785209655761719e+01 9.910490417480468750e+01 1.801677322387695312e+01 8.962751464843750000e+02 1.526494312286376953e+01
1.920000000000000000e+02 5.594896697998046875e+01 2.475824546813964844e+01 6.454325866699218750e+01 1.576024150848388672e+01 7.256283569335937500e+02 1.572318744659423828e+01
1.930000000000000000e+02 4.540750503540039062e+01 2.166934776306152344e+01 8.129843139648437500e+01 1.705496788024902344e+01 4.989953002929687500e+02 1.578518009185791016e+01
1.940000000000000000e+02 4.993291091918945312e+01 2.605036354064941406e+01 6.969818878173828125e+01 1.925682449340820312e+01 9.979229736328125000e+02 1.647562026977539062e+01
1.950000000000000000e+02 4.447686386108398438e+01 2.462093162536621094e+01 8.320859527587890625e+01 1.835761070251464844e+01 7.643508300781250000e+02 1.460470294952392578e+01
1.960000000000000000e+02 5.930647277832031250e+01 2.484005928039550781e+01 7.928964233398437500e+01 1.790890693664550781e+01 8.913734741210937500e+02 1.574435234069824219e+01
1.970000000000000000e+02 4.867481994628906250e+01 2.273831176757812500e+01 7.591117095947265625e+01 1.873408889770507812e+01 1.049123657226562500e+03 1.575885486602783203e+01
1.980000000000000000e+02 5.108256530761718750e+01 2.311658096313476562e+01 7.726827239990234375e+01 1.888080787658691406e+01 6.213889160156250000e+02 1.469435596466064453e+01
1.990000000000000000e+02 5.520107269287109375e+01 2.234911155700683594e+01 8.267041778564453125e+01 1.962457084655761719e+01 8.979051513671875000e+02 1.707119369506835938e+01
2.000000000000000000e+02 5.497865676879882812e+01 2.781569671630859375e+01 1.118173828125000000e+02 1.784817314147949219e+01 1.039219116210937500e+03 1.732731628417968750e+01


==> plots/overall_gamma_error.txt <==
alpha_list INT2_error INT4_error INT8_error
1.0000e-01 3.0338e-03 3.7102e-03 3.6981e-03
2.0000e-01 1.3542e-03 2.3277e-03 2.5790e-03
3.0000e-01 6.2976e-04 1.4977e-03 1.7369e-03
4.0000e-01 3.6592e-04 9.0499e-04 1.1141e-03
5.0000e-01 3.3592e-04 5.1343e-04 6.9474e-04
6.0000e-01 4.6786e-04 2.9241e-04 4.2393e-04
7.0000e-01 6.8424e-04 1.6654e-04 2.5303e-04
8.0000e-01 9.3049e-04 1.0924e-04 1.4927e-04
9.0000e-01 1.2745e-03 6.3202e-05 8.5540e-05
1.0000e+00 1.6769e-03 4.8892e-05 4.9923e-05
1.1000e+00 2.1090e-03 4.3149e-05 3.0411e-05
1.2000e+00 2.4980e-03 4.2510e-05 1.9307e-05
1.3000e+00 2.8790e-03 4.5574e-05 1.2362e-05
1.4000e+00 3.2199e-03 5.0371e-05 7.7640e-06
1.5000e+00 3.4987e-03 5.5131e-05 4.6942e-06
1.6000e+00 3.7621e-03 5.7297e-05 2.6147e-06
1.7000e+00 4.0298e-03 6.6899e-05 1.3909e-06
1.8000e+00 4.2107e-03 7.1794e-05 6.4507e-07
1.9000e+00 4.4060e-03 7.5995e-05 3.0511e-07
2.0000e+00 4.5733e-03 8.2352e-05 2.8082e-07



==> plots/quantization_error_diff.txt <==
 error_diff X
 0.0000  0.0000
 0.0000  0.0101
 0.0000  0.0202
 0.0000  0.0303
 0.0000  0.0404
 0.0000  0.0505
 0.0000  0.0606
 0.0000  0.0707
 0.0000  0.0808
 0.0000  0.0909
 0.0000  0.1010
 0.0000  0.1111
 0.0000  0.1212
 0.0000  0.1313
 0.0000  0.1414
 0.0030  0.1515
 0.0232  0.1616
 0.0333  0.1717
 0.0333  0.1818
 0.0333  0.1919
 0.0333  0.2020
 0.0333  0.2121
 0.0333  0.2222
 0.0333  0.2323
 0.0333  0.2424
 0.0333  0.2525
 0.0333  0.2626
 0.0333  0.2727
 0.0333  0.2828
 0.0333  0.2929
 0.0273  0.3030
 0.0071  0.3131
-0.0131  0.3232
-0.0333  0.3333
-0.0333  0.3434
-0.0333  0.3535
-0.0333  0.3636
-0.0333  0.3737
-0.0333  0.3838
-0.0333  0.3939
-0.0333  0.4040
-0.0333  0.4141
-0.0333  0.4242
-0.0333  0.4343
-0.0333  0.4444
-0.0242  0.4545
-0.0040  0.4646
 0.0162  0.4747
 0.0364  0.4848
 0.0566  0.4949
 0.0667  0.5051
 0.0667  0.5152
 0.0667  0.5253
 0.0667  0.5354
 0.0667  0.5455
 0.0667  0.5556
 0.0667  0.5657
 0.0667  0.5758
 0.0667  0.5859
 0.0667  0.5960
 0.0545  0.6061
 0.0343  0.6162
 0.0141  0.6263
-0.0061  0.6364
-0.0263  0.6465
-0.0465  0.6566
-0.0667  0.6667
-0.0667  0.6768
-0.0667  0.6869
-0.0667  0.6970
-0.0667  0.7071
-0.0667  0.7172
-0.0667  0.7273
-0.0667  0.7374
-0.0667  0.7475
-0.0515  0.7576
-0.0313  0.7677
-0.0111  0.7778
 0.0091  0.7879
 0.0293  0.7980
 0.0495  0.8081
 0.0697  0.8182
 0.0899  0.8283
 0.1000  0.8384
 0.1000  0.8485
 0.1000  0.8586
 0.1000  0.8687
 0.1000  0.8788
 0.1000  0.8889
 0.1000  0.8990
 0.0818  0.9091
 0.0616  0.9192
 0.0414  0.9293
 0.0212  0.9394
 0.0010  0.9495
-0.0192  0.9596
-0.0394  0.9697
-0.0596  0.9798
-0.0798  0.9899
-0.1000  1.0000

==> plots/torch_test_list.txt <==
x INT8_SMP_test INT8_EMP_test INT4_SMP_test INT4_EMP_test INT2_SMP_test_acc INT2_EMP_test_acc INT1_no_skew_SMP_test_acc INT1_no_skew_EMP_test_acc INT1_skew_SMP_test_acc INT1_skew_EMP_test_acc
1.000000000000000000e+00 4.123301059007644653e-02 4.123301059007644653e-02 1.916624046862125397e-02 3.349826484918594360e-02 7.643746584653854370e-02 7.643746584653854370e-02 7.649434357881546021e-02 7.512938976287841797e-02 7.825740426778793335e-02 7.865551859140396118e-02
2.000000000000000000e+00 1.017460078001022339e-01 1.178979724645614624e-01 5.027583613991737366e-02 7.694932818412780762e-02 4.498663544654846191e-02 3.742251172661781311e-02 4.123301059007644653e-02 1.825626939535140991e-02 6.580219417810440063e-02 5.630438681691884995e-03
3.000000000000000000e+00 3.675140738487243652e-01 1.618040204048156738e-01 2.692373394966125488e-01 7.643746584653854370e-02 3.747938200831413269e-02 3.770687431097030640e-02 3.867371939122676849e-03 9.446624666452407837e-02 1.956435143947601318e-01 2.542228251695632935e-02
4.000000000000000000e+00 6.464766860008239746e-01 3.002331852912902832e-01 6.289029121398925781e-01 8.599215000867843628e-02 4.128988087177276611e-02 6.915771216154098511e-02 5.459818989038467407e-03 1.341068148612976074e-01 5.234032869338989258e-01 1.434340029954910278e-01
5.000000000000000000e+00 5.615651607513427734e-01 3.616561591625213623e-01 5.385884046554565430e-01 3.281010091304779053e-01 3.742251172661781311e-02 4.743218049407005310e-02 1.683444157242774963e-02 2.227720022201538086e-01 4.046522080898284912e-01 1.210828647017478943e-01
6.000000000000000000e+00 4.971847832202911377e-01 3.054086267948150635e-01 5.731104016304016113e-01 5.244838595390319824e-01 4.686344787478446960e-02 4.060740396380424500e-02 6.312916055321693420e-03 2.217482775449752808e-01 4.152874946594238281e-01 4.471364319324493408e-01
7.000000000000000000e+00 4.636865258216857910e-01 2.190183699131011963e-01 6.928851604461669922e-01 5.897173285484313965e-01 3.742251172661781311e-02 9.833361953496932983e-02 7.166012655943632126e-03 1.159074082970619202e-01 5.018483996391296387e-01 6.744014024734497070e-01
8.000000000000000000e+00 4.676676392555236816e-01 1.837570369243621826e-01 7.895125746726989746e-01 5.674231052398681641e-01 3.742251172661781311e-02 7.006768137216567993e-02 1.363817304372787476e-01 2.432463169097900391e-01 7.355968952178955078e-01 6.182676553726196289e-01
9.000000000000000000e+00 5.268156528472900391e-01 1.647045463323593140e-01 8.484331369400024414e-01 4.589660465717315674e-01 4.049365967512130737e-02 9.560370445251464844e-02 1.686856597661972046e-01 4.467383325099945068e-01 7.452653050422668457e-01 5.905135869979858398e-01
1.000000000000000000e+01 5.936984419822692871e-01 1.826195716857910156e-01 8.760734796524047852e-01 4.514587819576263428e-01 6.159358471632003784e-02 1.610646694898605347e-01 1.124381497502326965e-01 4.185861349105834961e-01 7.548199892044067383e-01 5.243701338768005371e-01
1.100000000000000000e+01 6.492635011672973633e-01 2.174259275197982788e-01 8.857418894767761230e-01 5.259057283401489258e-01 2.818062901496887207e-01 1.709037125110626221e-01 8.166979253292083740e-02 1.435477435588836670e-01 6.952738165855407715e-01 6.904396414756774902e-01
1.200000000000000000e+01 6.769607067108154297e-01 2.890291810035705566e-01 8.826707601547241211e-01 5.455269217491149902e-01 3.222430646419525146e-01 1.668657213449478149e-01 1.227321848273277283e-01 1.963828653097152710e-01 6.846954226493835449e-01 6.856622695922851562e-01
1.300000000000000000e+01 7.016436457633972168e-01 3.420917987823486328e-01 8.727179765701293945e-01 5.696411132812500000e-01 2.955127060413360596e-01 1.584485024213790894e-01 2.830575108528137207e-01 1.270545423030853271e-01 7.872376441955566406e-01 6.940226554870605469e-01
1.400000000000000000e+01 7.317863702774047852e-01 4.403116703033447266e-01 8.679975271224975586e-01 6.009213328361511230e-01 6.267417222261428833e-02 2.156059890985488892e-01 2.533697187900543213e-01 1.672638356685638428e-01 8.137974143028259277e-01 7.034066915512084961e-01
1.500000000000000000e+01 7.581754922866821289e-01 5.256782174110412598e-01 8.635045289993286133e-01 6.750270128250122070e-01 1.813114881515502930e-01 2.213501632213592529e-01 2.219757735729217529e-01 1.016322597861289978e-01 7.427060008049011230e-01 7.315589189529418945e-01
1.600000000000000000e+01 7.779104709625244141e-01 5.942671895027160645e-01 8.827844858169555664e-01 7.029517292976379395e-01 3.903770744800567627e-01 2.485923916101455688e-01 1.624296158552169800e-01 1.374623179435729980e-01 7.750099301338195801e-01 8.250014185905456543e-01
1.700000000000000000e+01 7.998635172843933105e-01 6.426093578338623047e-01 8.989933729171752930e-01 6.650173664093017578e-01 4.285958111286163330e-01 2.014445811510086060e-01 2.415969967842102051e-01 1.380310505628585815e-01 8.203946948051452637e-01 6.976625323295593262e-01
1.800000000000000000e+01 8.157311081886291504e-01 6.832167506217956543e-01 8.796564936637878418e-01 7.008473873138427734e-01 1.801740378141403198e-01 2.008758485317230225e-01 1.509981304407119751e-01 1.951316595077514648e-01 8.228402137756347656e-01 7.869533300399780273e-01
1.900000000000000000e+01 8.296650052070617676e-01 7.228004336357116699e-01 8.776090741157531738e-01 7.026673555374145508e-01 1.844395101070404053e-01 2.715691328048706055e-01 2.016720622777938843e-01 1.985440552234649658e-01 8.337029814720153809e-01 7.409998178482055664e-01
2.000000000000000000e+01 8.412671089172363281e-01 7.582323551177978516e-01 8.879030942916870117e-01 7.432178854942321777e-01 4.439515471458435059e-01 5.082750320434570312e-01 3.739975988864898682e-01 4.456577301025390625e-01 8.583290576934814453e-01 6.948188543319702148e-01
2.100000000000000000e+01 8.514474034309387207e-01 7.892851233482360840e-01 8.965477943420410156e-01 8.027640581130981445e-01 4.825115203857421875e-01 5.930159687995910645e-01 7.316157817840576172e-01 6.096798181533813477e-02 8.711255192756652832e-01 7.449240684509277344e-01
2.200000000000000000e+01 8.588978052139282227e-01 8.148211240768432617e-01 9.003014564514160156e-01 8.161292076110839844e-01 2.560427784919738770e-01 6.105898022651672363e-01 3.521583378314971924e-01 1.733492612838745117e-01 8.592390418052673340e-01 7.731900215148925781e-01
2.300000000000000000e+01 8.645282387733459473e-01 8.340442180633544922e-01 9.098561406135559082e-01 8.259114027023315430e-01 2.861855328083038330e-01 3.758175373077392578e-01 3.495990335941314697e-01 2.264687418937683105e-01 8.718648552894592285e-01 7.411136031150817871e-01
2.400000000000000000e+01 8.691349625587463379e-01 8.473525643348693848e-01 9.129272699356079102e-01 8.453051447868347168e-01 5.410339236259460449e-01 4.043109714984893799e-01 3.505658805370330811e-01 1.787521988153457642e-01 8.174941539764404297e-01 7.172837257385253906e-01
2.500000000000000000e+01 8.739691972732543945e-01 8.580446839332580566e-01 9.083205461502075195e-01 8.548598289489746094e-01 3.742251172661781311e-02 1.095376238226890564e-01 2.086674571037292480e-01 2.375590056180953979e-01 8.836376070976257324e-01 7.200136780738830566e-01
2.600000000000000000e+01 8.785759210586547852e-01 8.714098930358886719e-01 9.050787687301635742e-01 8.654382228851318359e-01 5.502473711967468262e-01 1.995677649974822998e-01 5.669680833816528320e-01 6.778137683868408203e-01 8.616845607757568359e-01 7.473696470260620117e-01
2.700000000000000000e+01 8.842063546180725098e-01 8.834100961685180664e-01 9.064437150955200195e-01 8.678837418556213379e-01 4.065859019756317139e-01 2.322129309177398682e-01 5.406358242034912109e-01 6.638798713684082031e-01 8.654950857162475586e-01 7.671614885330200195e-01
2.800000000000000000e+01 8.893249034881591797e-01 8.930785655975341797e-01 9.096854925155639648e-01 8.774384260177612305e-01 2.094068080186843872e-01 5.857362151145935059e-01 8.133424520492553711e-01 6.049593091011047363e-01 8.671444058418273926e-01 7.916737794876098633e-01
2.900000000000000000e+01 8.948984742164611816e-01 9.002445340156555176e-01 9.067849516868591309e-01 8.745948076248168945e-01 1.425240337848663330e-01 4.507763087749481201e-01 4.123869538307189941e-01 2.323266863822937012e-01 8.727179765701293945e-01 8.057214617729187012e-01
3.000000000000000000e+01 8.956947326660156250e-01 9.045668840408325195e-01 9.092873930931091309e-01 8.771540522575378418e-01 2.636637687683105469e-01 4.370130300521850586e-01 3.218449652194976807e-01 5.937553048133850098e-01 8.711823821067810059e-01 7.872945666313171387e-01
3.100000000000000000e+01 8.995051980018615723e-01 9.058749675750732422e-01 9.089461565017700195e-01 8.938747644424438477e-01 6.006938815116882324e-01 5.124267935752868652e-01 7.497014403343200684e-01 4.033441245555877686e-01 8.726041913032531738e-01 7.818347215652465820e-01
3.200000000000000000e+01 9.009839296340942383e-01 9.073536992073059082e-01 9.085480570793151855e-01 8.889836668968200684e-01 6.109310388565063477e-01 5.162372589111328125e-01 4.272877275943756104e-01 2.231132388114929199e-01 8.781777620315551758e-01 7.982710599899291992e-01
3.300000000000000000e+01 9.021213650703430176e-01 9.082067608833312988e-01 9.101973772048950195e-01 8.851162791252136230e-01 6.643917560577392578e-01 3.124040365219116211e-01 2.893704175949096680e-01 1.444577127695083618e-01 8.617414832115173340e-01 7.545356154441833496e-01
3.400000000000000000e+01 9.048512578010559082e-01 9.076380729675292969e-01 9.119035601615905762e-01 8.830119967460632324e-01 2.604788839817047119e-01 2.756640017032623291e-01 5.021327137947082520e-01 5.397827625274658203e-01 8.616276979446411133e-01 7.143831849098205566e-01
3.500000000000000000e+01 9.058749675750732422e-01 9.106523394584655762e-01 9.095717668533325195e-01 8.829551339149475098e-01 2.328385412693023682e-01 3.168401420116424561e-01 7.299664616584777832e-01 5.027014613151550293e-01 8.674856424331665039e-01 7.485639452934265137e-01
3.600000000000000000e+01 9.079224467277526855e-01 9.116760492324829102e-01 9.117897748947143555e-01 8.847181797027587891e-01 2.064494043588638306e-01 3.096741139888763428e-01 5.018483996391296387e-01 2.637206315994262695e-01 8.722629547119140625e-01 7.184780836105346680e-01
3.700000000000000000e+01 9.080361723899841309e-01 9.111073017120361328e-01 9.114485383033752441e-01 8.893817663192749023e-01 5.631576180458068848e-01 2.634362876415252686e-01 4.384917318820953369e-01 1.569698005914688110e-01 8.637320399284362793e-01 7.498720288276672363e-01
3.800000000000000000e+01 9.091736078262329102e-01 9.126997590065002441e-01 9.119604229927062988e-01 8.912585973739624023e-01 5.897741913795471191e-01 2.642324864864349365e-01 4.275152087211608887e-01 2.105442732572555542e-01 8.584997057914733887e-01 8.317693471908569336e-01
3.900000000000000000e+01 9.095148444175720215e-01 9.130978584289550781e-01 9.090030193328857422e-01 8.959790468215942383e-01 3.742251172661781311e-02 3.223568201065063477e-01 7.464028000831604004e-01 5.345504283905029297e-01 8.727748394012451172e-01 7.643178105354309082e-01
4.000000000000000000e+01 9.107660651206970215e-01 9.139509797096252441e-01 9.104248285293579102e-01 8.748222589492797852e-01 7.040891796350479126e-02 2.925553023815155029e-01 6.614912152290344238e-01 2.650856077671051025e-01 8.680543899536132812e-01 7.233123183250427246e-01
4.100000000000000000e+01 9.114485383033752441e-01 9.153727889060974121e-01 9.057043790817260742e-01 8.757891058921813965e-01 2.873229682445526123e-01 2.826593816280364990e-01 6.486947536468505859e-01 7.575498819351196289e-01 8.732298016548156738e-01 7.930387258529663086e-01
4.200000000000000000e+01 9.124153852462768555e-01 9.169652462005615234e-01 9.025763273239135742e-01 8.802252411842346191e-01 2.940340042114257812e-01 2.977307736873626709e-01 8.174372911453247070e-01 7.429903745651245117e-01 8.706705570220947266e-01 7.762042880058288574e-01
4.300000000000000000e+01 9.131547808647155762e-01 9.171358942985534668e-01 9.071830511093139648e-01 8.823863863945007324e-01 2.381277382373809814e-01 6.325996518135070801e-01 4.369561374187469482e-01 2.364784181118011475e-01 8.679975271224975586e-01 8.224421143531799316e-01
4.400000000000000000e+01 9.136097431182861328e-01 9.174202084541320801e-01 9.045668840408325195e-01 8.963772058486938477e-01 5.496218204498291016e-01 5.535460114479064941e-01 8.260251283645629883e-01 7.495307922363281250e-01 8.682818412780761719e-01 7.606210708618164062e-01
4.500000000000000000e+01 9.132685065269470215e-01 9.165102839469909668e-01 9.086617827415466309e-01 8.966615200042724609e-01 2.550190389156341553e-01 2.797588706016540527e-01 4.281408190727233887e-01 1.651595234870910645e-01 8.772678375244140625e-01 8.045839667320251465e-01
4.600000000000000000e+01 9.132685065269470215e-01 9.153159260749816895e-01 9.108798503875732422e-01 8.928510546684265137e-01 2.560996413230895996e-01 4.945686161518096924e-01 4.459989666938781738e-01 1.735198795795440674e-01 8.821020126342773438e-01 8.052095770835876465e-01
4.700000000000000000e+01 9.122447967529296875e-01 9.153159260749816895e-01 9.111073017120361328e-01 8.839788436889648438e-01 3.207643628120422363e-01 5.812432169914245605e-01 4.157993495464324951e-01 2.235113531351089478e-01 8.756185173988342285e-01 8.154467344284057617e-01
4.800000000000000000e+01 9.135528802871704102e-01 9.149746894836425781e-01 9.123016595840454102e-01 8.915429711341857910e-01 3.357788920402526855e-01 4.267758727073669434e-01 7.700051069259643555e-01 6.248649358749389648e-01 8.934766650199890137e-01 7.849627733230590820e-01
4.900000000000000000e+01 9.137803316116333008e-01 9.150884151458740234e-01 9.121879339218139648e-01 8.957515954971313477e-01 2.984701097011566162e-01 3.985099196434020996e-01 8.356935381889343262e-01 7.270659208297729492e-01 8.926235437393188477e-01 7.937780618667602539e-01
5.000000000000000000e+01 9.146334528923034668e-01 9.143490791320800781e-01 9.110504388809204102e-01 9.030882120132446289e-01 3.587556183338165283e-01 6.175283193588256836e-01 7.154638171195983887e-01 6.213956475257873535e-01 8.921685814857482910e-01 7.658534049987792969e-01
5.100000000000000000e+01 9.142922163009643555e-01 9.136666059494018555e-01 9.128704071044921875e-01 8.978558778762817383e-01 5.704942345619201660e-01 6.526758670806884766e-01 2.642893791198730469e-01 2.308479845523834229e-01 8.755047321319580078e-01 8.148779869079589844e-01
5.200000000000000000e+01 9.147471785545349121e-01 9.143490791320800781e-01 9.123585224151611328e-01 8.993346095085144043e-01 6.987431049346923828e-01 4.976397752761840820e-02 4.215435385704040527e-01 2.284593135118484497e-01 8.888130784034729004e-01 8.083944916725158691e-01
5.300000000000000000e+01 9.138941168785095215e-01 9.132116436958312988e-01 9.133822321891784668e-01 8.841494917869567871e-01 3.332195878028869629e-01 6.053005456924438477e-01 4.405960440635681152e-01 1.707899719476699829e-01 8.757891058921813965e-01 7.895694971084594727e-01
5.400000000000000000e+01 9.133822321891784668e-01 9.140078425407409668e-01 9.127566218376159668e-01 8.814764022827148438e-01 4.347380995750427246e-01 5.241426229476928711e-01 2.991525828838348389e-01 2.465449571609497070e-01 8.788602352142333984e-01 8.360348343849182129e-01
5.500000000000000000e+01 9.137803316116333008e-01 9.125291705131530762e-01 9.128134846687316895e-01 8.826707601547241211e-01 5.199339985847473145e-01 6.926577091217041016e-01 1.898424625396728516e-01 2.412557601928710938e-01 8.702723979949951172e-01 7.919012904167175293e-01
5.600000000000000000e+01 9.134390950202941895e-01 9.116191864013671875e-01 9.124722480773925781e-01 8.859125375747680664e-01 6.443724036216735840e-02 7.726781368255615234e-01 5.472899675369262695e-01 2.557015419006347656e-01 8.924529552459716797e-01 8.055508136749267578e-01
5.700000000000000000e+01 9.132685065269470215e-01 9.117897748947143555e-01 9.134390950202941895e-01 8.860831260681152344e-01 4.424728453159332275e-01 5.835750699043273926e-01 7.724506855010986328e-01 5.732809901237487793e-01 8.896661400794982910e-01 8.222146630287170410e-01
5.800000000000000000e+01 9.134960174560546875e-01 9.128134846687316895e-01 9.119604229927062988e-01 8.850025534629821777e-01 6.048455834388732910e-01 1.098788604140281677e-01 5.778877139091491699e-01 7.012455463409423828e-01 8.909742236137390137e-01 8.434851765632629395e-01
5.900000000000000000e+01 9.128704071044921875e-01 9.127566218376159668e-01 9.113916754722595215e-01 8.933060169219970703e-01 4.756298661231994629e-01 6.964681744575500488e-01 3.560825884342193604e-01 2.378433644771575928e-01 8.877893686294555664e-01 8.162429332733154297e-01
6.000000000000000000e+01 9.132116436958312988e-01 9.130978584289550781e-01 9.118466973304748535e-01 8.947847485542297363e-01 4.453165084123611450e-02 4.458283483982086182e-01 3.141102194786071777e-01 2.147528827190399170e-01 8.846044540405273438e-01 8.463288545608520508e-01
6.100000000000000000e+01 9.130978584289550781e-01 9.143490791320800781e-01 9.120741486549377441e-01 8.946709632873535156e-01 5.750440955162048340e-01 6.923164129257202148e-01 4.384348392486572266e-01 2.342603653669357300e-01 9.018369913101196289e-01 8.250582814216613770e-01
6.200000000000000000e+01 9.130409955978393555e-01 9.149178266525268555e-01 9.122447967529296875e-01 8.964909315109252930e-01 5.780014991760253906e-01 7.052266597747802734e-01 4.296195209026336670e-01 2.305067330598831177e-01 8.898367881774902344e-01 8.457032442092895508e-01
6.300000000000000000e+01 9.134960174560546875e-01 9.154865741729736328e-01 9.098561406135559082e-01 8.979127407073974609e-01 5.087869167327880859e-01 4.065859019756317139e-01 7.951430082321166992e-01 6.214525103569030762e-01 8.929079174995422363e-01 8.375135064125061035e-01
6.400000000000000000e+01 9.136097431182861328e-01 9.158278107643127441e-01 9.093442559242248535e-01 8.972871303558349609e-01 6.356139183044433594e-01 4.190411269664764404e-01 4.535062313079833984e-01 2.418244928121566772e-01 8.900642395019531250e-01 8.148211240768432617e-01
6.500000000000000000e+01 9.141215682029724121e-01 9.156571626663208008e-01 9.074105620384216309e-01 8.909173607826232910e-01 6.341921091079711914e-01 4.099414348602294922e-01 4.423590898513793945e-01 2.520047724246978760e-01 8.889836668968200684e-01 8.152761459350585938e-01
6.600000000000000000e+01 9.145197272300720215e-01 9.149178266525268555e-01 9.067280888557434082e-01 8.970028162002563477e-01 5.827219486236572266e-01 5.008815526962280273e-01 7.941762208938598633e-01 6.473298072814941406e-01 8.959790468215942383e-01 8.056076765060424805e-01
6.700000000000000000e+01 9.149178266525268555e-01 9.157708883285522461e-01 9.059318900108337402e-01 8.966615200042724609e-01 5.762383937835693359e-01 2.410851418972015381e-01 7.036342024803161621e-01 6.111584901809692383e-01 8.947278857231140137e-01 8.293237686157226562e-01
6.800000000000000000e+01 9.156002998352050781e-01 9.159415364265441895e-01 9.068418145179748535e-01 8.975146412849426270e-01 5.931297540664672852e-01 5.472331047058105469e-01 6.322584152221679688e-01 5.912529230117797852e-01 8.968321681022644043e-01 8.255133032798767090e-01
6.900000000000000000e+01 9.156002998352050781e-01 9.154865741729736328e-01 9.058749675750732422e-01 8.901211619377136230e-01 5.423420071601867676e-01 6.227605938911437988e-01 4.369561374187469482e-01 2.456349879503250122e-01 8.810214400291442871e-01 8.235227465629577637e-01
7.000000000000000000e+01 9.152022004127502441e-01 9.154865741729736328e-01 9.078086614608764648e-01 8.938747644424438477e-01 5.057157278060913086e-01 8.838082104921340942e-02 4.647102355957031250e-01 1.814252436161041260e-01 8.883011937141418457e-01 8.300062417984008789e-01
7.100000000000000000e+01 9.153727889060974121e-01 9.155434370040893555e-01 9.096286296844482422e-01 8.930216431617736816e-01 4.978672564029693604e-01 3.624523580074310303e-01 4.056759476661682129e-01 2.443837821483612061e-01 8.879030942916870117e-01 8.263095021247863770e-01
7.200000000000000000e+01 9.156571626663208008e-01 9.161121249198913574e-01 9.080930352210998535e-01 8.942160010337829590e-01 4.366717934608459473e-01 3.836660385131835938e-01 7.917306423187255859e-01 5.774327516555786133e-01 8.941022753715515137e-01 8.298925161361694336e-01
7.300000000000000000e+01 9.162259101867675781e-01 9.164534211158752441e-01 9.086049199104309082e-01 8.926235437393188477e-01 4.409372806549072266e-01 4.111357629299163818e-01 7.619860172271728516e-01 6.159927248954772949e-01 8.977990150451660156e-01 8.259682655334472656e-01
7.400000000000000000e+01 9.159415364265441895e-01 9.168515205383300781e-01 9.087186455726623535e-01 8.933060169219970703e-01 5.865324735641479492e-01 4.230222404003143311e-01 4.336574971675872803e-01 2.385827153921127319e-01 8.836376070976257324e-01 8.231815099716186523e-01
7.500000000000000000e+01 9.162827730178833008e-01 9.171358942985534668e-01 9.099698662757873535e-01 8.935335278511047363e-01 5.672524571418762207e-01 6.860604286193847656e-01 1.359836161136627197e-01 1.676050722599029541e-01 9.030313491821289062e-01 8.337029814720153809e-01
7.600000000000000000e+01 9.172496199607849121e-01 9.179320931434631348e-01 9.115054607391357422e-01 8.958084583282470703e-01 4.847864508628845215e-01 6.779844164848327637e-01 7.810953855514526367e-01 3.196268975734710693e-01 9.001308083534240723e-01 7.841665148735046387e-01
7.700000000000000000e+01 9.169652462005615234e-01 9.181596040725708008e-01 9.109935760498046875e-01 8.937041163444519043e-01 6.612068414688110352e-01 6.781550645828247070e-01 4.110220074653625488e-01 2.405732870101928711e-01 8.913723230361938477e-01 8.260819911956787109e-01
7.800000000000000000e+01 9.176477193832397461e-01 9.187282919883728027e-01 9.133822321891784668e-01 8.948416113853454590e-01 5.408064723014831543e-01 4.823977649211883545e-01 2.804982066154479980e-01 2.419382333755493164e-01 8.955240845680236816e-01 8.216459155082702637e-01
7.900000000000000000e+01 9.177614450454711914e-01 9.197520613670349121e-01 9.105954766273498535e-01 8.944435119628906250e-01 5.301142930984497070e-01 4.743786752223968506e-01 2.616732120513916016e-01 2.400045543909072876e-01 9.080930352210998535e-01 8.145936131477355957e-01
8.000000000000000000e+01 9.188420772552490234e-01 9.187852144241333008e-01 9.117329120635986328e-01 8.994483351707458496e-01 4.870613515377044678e-01 6.706477999687194824e-01 7.899107336997985840e-01 5.437638759613037109e-01 9.001308083534240723e-01 8.173804283142089844e-01
8.100000000000000000e+01 9.192970395088195801e-01 9.187852144241333008e-01 9.100835919380187988e-01 8.950121998786926270e-01 5.204458832740783691e-01 4.961041808128356934e-01 4.260365068912506104e-01 2.293124049901962280e-01 9.053631424903869629e-01 8.364329338073730469e-01
8.200000000000000000e+01 9.187282919883728027e-01 9.177614450454711914e-01 9.114485383033752441e-01 9.008132815361022949e-01 5.569584369659423828e-01 5.684468150138854980e-01 7.886026501655578613e-01 5.915372967720031738e-01 8.974009156227111816e-01 8.417221307754516602e-01
8.300000000000000000e+01 9.188989400863647461e-01 9.175908565521240234e-01 9.110504388809204102e-01 9.015526175498962402e-01 4.416197538375854492e-01 6.649604439735412598e-01 7.921856045722961426e-01 5.971108675003051758e-01 8.999601602554321289e-01 8.164704442024230957e-01
8.400000000000000000e+01 9.189558029174804688e-01 9.176477193832397461e-01 9.111073017120361328e-01 8.998464345932006836e-01 4.001023769378662109e-01 3.973724544048309326e-01 7.998066544532775879e-01 2.688961029052734375e-01 8.983108401298522949e-01 8.386509418487548828e-01
8.500000000000000000e+01 9.178183674812316895e-01 9.169083833694458008e-01 9.091167449951171875e-01 9.014957547187805176e-01 4.551555514335632324e-01 6.281067132949829102e-01 7.971336245536804199e-01 6.029687523841857910e-01 9.005289077758789062e-01 8.556560277938842773e-01
8.600000000000000000e+01 9.183870553970336914e-01 9.168515205383300781e-01 9.091736078262329102e-01 9.012113809585571289e-01 7.172268629074096680e-01 3.477222323417663574e-01 5.881817936897277832e-01 5.509299039840698242e-01 9.022350907325744629e-01 8.440539240837097168e-01
8.700000000000000000e+01 9.182733297348022461e-01 9.169083833694458008e-01 9.100267291069030762e-01 8.978558778762817383e-01 6.316328048706054688e-01 4.006142318248748779e-01 4.510606825351715088e-01 2.516066730022430420e-01 8.888130784034729004e-01 8.500255942344665527e-01
8.800000000000000000e+01 9.182164669036865234e-01 9.165671467781066895e-01 9.094579815864562988e-01 9.033157229423522949e-01 5.517829656600952148e-01 5.808451175689697266e-01 8.445088863372802734e-01 6.804868578910827637e-01 8.971734046936035156e-01 8.488312363624572754e-01
8.900000000000000000e+01 9.181596040725708008e-01 9.170789718627929688e-01 9.094579815864562988e-01 9.004151821136474609e-01 4.152306318283081055e-01 6.754819750785827637e-01 8.157311081886291504e-01 5.876130461692810059e-01 9.002445340156555176e-01 8.431439399719238281e-01
9.000000000000000000e+01 9.173633456230163574e-01 9.157708883285522461e-01 9.108798503875732422e-01 9.007564187049865723e-01 7.429903745651245117e-01 6.626855731010437012e-01 2.568389773368835449e-01 2.466586977243423462e-01 9.057043790817260742e-01 8.247739076614379883e-01
9.100000000000000000e+01 9.170789718627929688e-01 9.157140254974365234e-01 9.109367132186889648e-01 9.042825698852539062e-01 4.006710946559906006e-01 4.518000483512878418e-01 8.526417613029479980e-01 7.305920720100402832e-01 9.020076394081115723e-01 8.582721948623657227e-01
9.200000000000000000e+01 9.166808724403381348e-01 9.159415364265441895e-01 9.090030193328857422e-01 9.001876711845397949e-01 5.855087041854858398e-01 4.444065392017364502e-01 7.849058508872985840e-01 2.669624090194702148e-01 8.891543149948120117e-01 8.281863331794738770e-01
9.300000000000000000e+01 9.167377352714538574e-01 9.165671467781066895e-01 9.110504388809204102e-01 9.004151821136474609e-01 5.641813278198242188e-01 5.549678802490234375e-01 8.115793466567993164e-01 5.773758888244628906e-01 8.952397108078002930e-01 8.318830728530883789e-01
9.400000000000000000e+01 9.167946577072143555e-01 9.160552620887756348e-01 9.092305302619934082e-01 9.009270071983337402e-01 1.527611911296844482e-01 5.003696680068969727e-01 5.437638759613037109e-01 6.882215738296508789e-01 8.922254443168640137e-01 8.343855142593383789e-01
9.500000000000000000e+01 9.167377352714538574e-01 9.163964986801147461e-01 9.083205461502075195e-01 9.013251662254333496e-01 6.361258029937744141e-01 6.328840255737304688e-01 8.035602569580078125e-01 6.059261560440063477e-01 8.983108401298522949e-01 8.313143253326416016e-01
9.600000000000000000e+01 9.165102839469909668e-01 9.159983992576599121e-01 9.106523394584655762e-01 9.011545181274414062e-01 5.743046998977661133e-01 6.216800212860107422e-01 7.946311831474304199e-01 6.709321737289428711e-01 9.012113809585571289e-01 8.391059637069702148e-01
9.700000000000000000e+01 9.173064827919006348e-01 9.166808724403381348e-01 9.097992181777954102e-01 9.021213650703430176e-01 5.461525321006774902e-01 6.456236243247985840e-01 8.489450216293334961e-01 4.644827246665954590e-01 9.031450748443603516e-01 8.645282387733459473e-01
9.800000000000000000e+01 9.185577034950256348e-01 9.180458188056945801e-01 9.113916754722595215e-01 9.011545181274414062e-01 6.715577840805053711e-01 3.683103024959564209e-01 7.841665148735046387e-01 6.146846413612365723e-01 8.987089991569519043e-01 8.236933350563049316e-01
9.900000000000000000e+01 9.191833138465881348e-01 9.189558029174804688e-01 9.072968363761901855e-01 9.005857706069946289e-01 4.842177033424377441e-01 4.344537258148193359e-01 4.111926257610321045e-01 2.359665632247924805e-01 8.953534960746765137e-01 8.640732765197753906e-01
1.000000000000000000e+02 9.198089241981506348e-01 9.204345345497131348e-01 9.091736078262329102e-01 9.050219058990478516e-01 4.884831905364990234e-01 5.276687741279602051e-01 7.871807813644409180e-01 6.131490468978881836e-01 9.016094803810119629e-01 8.351248502731323242e-01
1.010000000000000000e+02 9.203776121139526367e-01 9.206619858741760254e-01 9.099698662757873535e-01 9.055906534194946289e-01 4.693169593811035156e-01 6.979469060897827148e-01 8.031052947044372559e-01 6.017175912857055664e-01 9.063868522644042969e-01 8.351817131042480469e-01
1.020000000000000000e+02 9.204345345497131348e-01 9.211170077323913574e-01 9.083205461502075195e-01 9.041119217872619629e-01 1.309787929058074951e-01 7.019280195236206055e-01 7.279759049415588379e-01 6.283341646194458008e-01 9.008701443672180176e-01 7.849058508872985840e-01
1.030000000000000000e+02 9.211170077323913574e-01 9.211738705635070801e-01 9.109935760498046875e-01 9.030313491821289062e-01 4.446340203285217285e-01 7.006767988204956055e-01 7.843940258026123047e-01 6.229881048202514648e-01 9.062162041664123535e-01 8.420065045356750488e-01
1.040000000000000000e+02 9.217994809150695801e-01 9.214582443237304688e-01 9.123585224151611328e-01 8.991070985794067383e-01 4.736393094062805176e-01 6.636524200439453125e-01 8.065176606178283691e-01 5.996701121330261230e-01 9.053062796592712402e-01 8.420065045356750488e-01
1.050000000000000000e+02 9.221407175064086914e-01 9.211738705635070801e-01 9.112210869789123535e-01 8.989364504814147949e-01 5.367684960365295410e-01 5.617357492446899414e-01 4.370698928833007812e-01 2.351134568452835083e-01 9.092305302619934082e-01 8.318830728530883789e-01
1.060000000000000000e+02 9.229369163513183594e-01 9.216856956481933594e-01 9.127566218376159668e-01 9.061024785041809082e-01 6.643917560577392578e-01 5.173747539520263672e-01 8.554285168647766113e-01 7.297958135604858398e-01 9.140647053718566895e-01 8.675425052642822266e-01
1.070000000000000000e+02 9.223681688308715820e-01 9.217426180839538574e-01 9.129841327667236328e-01 9.008132815361022949e-01 6.166751980781555176e-01 4.328044056892395020e-01 4.387760758399963379e-01 2.348290979862213135e-01 9.056475162506103516e-01 8.376272320747375488e-01
1.080000000000000000e+02 9.225956797599792480e-01 9.217426180839538574e-01 9.110504388809204102e-01 9.039981961250305176e-01 5.898879766464233398e-01 4.417334794998168945e-01 4.335437715053558350e-01 2.442131638526916504e-01 9.076380729675292969e-01 8.070864081382751465e-01
1.090000000000000000e+02 9.225956797599792480e-01 9.215151071548461914e-01 9.136666059494018555e-01 9.045100212097167969e-01 4.507763087749481201e-01 6.290166378021240234e-01 8.074845075607299805e-01 6.608087420463562012e-01 9.061593413352966309e-01 8.395609259605407715e-01
1.100000000000000000e+02 9.221407175064086914e-01 9.210600852966308594e-01 9.125291705131530762e-01 9.020076394081115723e-01 4.967866837978363037e-01 6.147983670234680176e-01 4.488426446914672852e-01 2.322698086500167847e-01 9.075242877006530762e-01 8.374566435813903809e-01
1.110000000000000000e+02 9.219700694084167480e-01 9.208326339721679688e-01 9.074105620384216309e-01 9.068987369537353516e-01 4.305863678455352783e-01 6.414718627929687500e-01 8.111812472343444824e-01 2.983563542366027832e-01 9.070124626159667969e-01 8.435420393943786621e-01
1.120000000000000000e+02 9.217426180839538574e-01 9.210600852966308594e-01 9.094011187553405762e-01 9.001876711845397949e-01 4.988909661769866943e-01 5.511573553085327148e-01 4.425866007804870605e-01 2.406870275735855103e-01 9.057612419128417969e-01 8.541204333305358887e-01
1.130000000000000000e+02 9.216288328170776367e-01 9.204345345497131348e-01 9.109935760498046875e-01 9.009270071983337402e-01 4.874026179313659668e-01 5.918785333633422852e-01 2.462605983018875122e-01 2.301086336374282837e-01 9.075242877006530762e-01 8.295512795448303223e-01
1.140000000000000000e+02 9.221407175064086914e-01 9.215151071548461914e-01 9.138372540473937988e-01 9.036569595336914062e-01 4.432121813297271729e-01 5.536029338836669922e-01 8.024796843528747559e-01 3.501677811145782471e-01 9.028038382530212402e-01 8.371154069900512695e-01
1.150000000000000000e+02 9.216856956481933594e-01 9.207188487052917480e-01 9.142922163009643555e-01 9.046806693077087402e-01 6.203719377517700195e-01 4.478757977485656738e-01 8.490587472915649414e-01 1.152818053960800171e-01 8.930216431617736816e-01 8.598077893257141113e-01
1.160000000000000000e+02 9.217994809150695801e-01 9.207757711410522461e-01 9.140078425407409668e-01 9.030313491821289062e-01 4.210885465145111084e-01 6.818518042564392090e-01 6.493203639984130859e-01 2.356821894645690918e-01 9.021782279014587402e-01 8.429733514785766602e-01
1.170000000000000000e+02 9.216288328170776367e-01 9.203776121139526367e-01 9.137234687805175781e-01 9.022920131683349609e-01 4.904737472534179688e-01 6.989706158638000488e-01 4.362168014049530029e-01 2.466586977243423462e-01 9.027469754219055176e-01 8.380253911018371582e-01
1.180000000000000000e+02 9.214013814926147461e-01 9.206051230430603027e-01 9.140078425407409668e-01 9.050219058990478516e-01 6.822499036788940430e-01 6.786100268363952637e-01 8.093613386154174805e-01 1.909799277782440186e-01 8.847181797027587891e-01 8.628789186477661133e-01
1.190000000000000000e+02 9.213444590568542480e-01 9.195814132690429688e-01 9.122447967529296875e-01 9.006995558738708496e-01 5.092987418174743652e-01 5.794801712036132812e-01 4.568048715591430664e-01 1.803446561098098755e-01 8.888699412345886230e-01 8.322811722755432129e-01
1.200000000000000000e+02 9.210600852966308594e-01 9.204345345497131348e-01 9.140647053718566895e-01 9.014388918876647949e-01 4.506056904792785645e-01 6.529033929109573364e-02 4.372405111789703369e-01 2.372177690267562866e-01 8.928510546684265137e-01 8.429733514785766602e-01
1.210000000000000000e+02 9.214013814926147461e-01 9.198657870292663574e-01 9.141784906387329102e-01 9.079793095588684082e-01 6.548370718955993652e-01 5.121424198150634766e-01 8.423477411270141602e-01 7.231416702270507812e-01 8.848319649696350098e-01 8.578172326087951660e-01
1.220000000000000000e+02 9.208326339721679688e-01 9.207188487052917480e-01 9.131547808647155762e-01 9.012113809585571289e-01 3.833248019218444824e-01 4.494682252407073975e-01 4.312688410282135010e-01 2.430756986141204834e-01 8.866518735885620117e-01 8.154467344284057617e-01
1.230000000000000000e+02 9.216288328170776367e-01 9.203207492828369141e-01 9.116191864013671875e-01 9.045100212097167969e-01 3.046692907810211182e-01 6.196326017379760742e-01 8.170960545539855957e-01 2.297673821449279785e-01 8.976283669471740723e-01 8.541773557662963867e-01
1.240000000000000000e+02 9.210600852966308594e-01 9.198657870292663574e-01 9.120741486549377441e-01 9.018369913101196289e-01 5.147585868835449219e-01 6.248649358749389648e-01 4.139225482940673828e-01 2.444406598806381226e-01 9.133253693580627441e-01 8.238639831542968750e-01
1.250000000000000000e+02 9.208326339721679688e-01 9.195814132690429688e-01 9.070124626159667969e-01 9.000739455223083496e-01 4.865494966506958008e-01 4.708525240421295166e-01 4.511175453662872314e-01 1.544673889875411987e-01 9.119604229927062988e-01 8.220440149307250977e-01
1.260000000000000000e+02 9.207757711410522461e-01 9.194107651710510254e-01 9.100267291069030762e-01 9.028607010841369629e-01 5.215264558792114258e-01 4.218847751617431641e-01 7.599385976791381836e-01 1.121537834405899048e-01 9.061593413352966309e-01 8.533810973167419434e-01
1.270000000000000000e+02 9.207757711410522461e-01 9.185577034950256348e-01 9.069555997848510742e-01 9.026332497596740723e-01 5.973951816558837891e-01 5.660580992698669434e-01 4.627765417098999023e-01 2.548484206199645996e-01 8.892680406570434570e-01 8.552579283714294434e-01
1.280000000000000000e+02 9.200932979583740234e-01 9.178752303123474121e-01 9.102542400360107422e-01 9.030882120132446289e-01 5.931866168975830078e-01 5.863049626350402832e-01 2.673036456108093262e-01 1.862025856971740723e-01 8.914861083030700684e-01 8.130012154579162598e-01
1.290000000000000000e+02 9.203207492828369141e-01 9.187282919883728027e-01 9.109367132186889648e-01 9.041687846183776855e-01 5.638969540596008301e-01 4.911562204360961914e-01 8.101575374603271484e-01 6.161064505577087402e-01 9.024626016616821289e-01 8.222146630287170410e-01
1.300000000000000000e+02 9.200363755226135254e-01 9.191833138465881348e-01 9.107092022895812988e-01 9.034294486045837402e-01 5.713472962379455566e-01 4.649377167224884033e-01 8.052095770835876465e-01 2.187340110540390015e-01 9.035431742668151855e-01 8.476938009262084961e-01
1.310000000000000000e+02 9.208326339721679688e-01 9.198657870292663574e-01 9.113916754722595215e-01 9.074105620384216309e-01 5.409201979637145996e-01 6.529602408409118652e-01 8.525848984718322754e-01 7.704032063484191895e-01 8.932491540908813477e-01 8.337029814720153809e-01
1.320000000000000000e+02 9.207757711410522461e-01 9.204345345497131348e-01 9.100267291069030762e-01 9.035431742668151855e-01 5.993857979774475098e-01 6.069498658180236816e-01 7.850196361541748047e-01 5.732809901237487793e-01 9.039413332939147949e-01 8.123756051063537598e-01
1.330000000000000000e+02 9.203776121139526367e-01 9.194676876068115234e-01 9.088323712348937988e-01 9.020645022392272949e-01 6.203719377517700195e-01 5.267019271850585938e-01 8.012853264808654785e-01 6.293010115623474121e-01 9.037706851959228516e-01 8.384234905242919922e-01
1.340000000000000000e+02 9.210032224655151367e-01 9.194676876068115234e-01 9.099130034446716309e-01 9.035431742668151855e-01 6.049024462699890137e-01 4.732412099838256836e-01 8.569072484970092773e-01 7.141557335853576660e-01 9.025194644927978516e-01 8.171529173851013184e-01
1.350000000000000000e+02 9.208326339721679688e-01 9.199226498603820801e-01 9.115623235702514648e-01 9.034863114356994629e-01 5.621339082717895508e-01 6.751407384872436523e-01 4.744924008846282959e-01 2.468861937522888184e-01 8.954103589057922363e-01 8.220440149307250977e-01
1.360000000000000000e+02 9.209463596343994141e-01 9.206619858741760254e-01 9.118466973304748535e-01 9.066712260246276855e-01 7.073309421539306641e-01 4.314963221549987793e-01 7.709719538688659668e-01 6.029687523841857910e-01 8.974577784538269043e-01 8.525280356407165527e-01
1.370000000000000000e+02 9.212307333946228027e-01 9.195814132690429688e-01 9.080930352210998535e-01 9.035431742668151855e-01 5.388159155845642090e-01 6.924301981925964355e-01 4.745492935180664062e-01 2.666780352592468262e-01 9.057043790817260742e-01 8.457601070404052734e-01
1.380000000000000000e+02 9.210600852966308594e-01 9.206051230430603027e-01 9.100267291069030762e-01 9.057043790817260742e-01 5.501336455345153809e-01 4.874026179313659668e-01 4.550986886024475098e-01 1.305238008499145508e-01 9.051924943923950195e-01 8.444520235061645508e-01
1.390000000000000000e+02 9.215719699859619141e-01 9.202638864517211914e-01 9.125291705131530762e-01 9.065005779266357422e-01 4.801228344440460205e-01 4.825683832168579102e-01 8.087357282638549805e-01 5.965421199798583984e-01 9.022920131683349609e-01 8.480350375175476074e-01
1.400000000000000000e+02 9.209463596343994141e-01 9.200932979583740234e-01 9.084342718124389648e-01 9.010976552963256836e-01 4.574304819107055664e-01 6.714439988136291504e-01 2.671330273151397705e-01 2.417676150798797607e-01 9.089461565017700195e-01 8.533242344856262207e-01
1.410000000000000000e+02 9.207757711410522461e-01 9.198089241981506348e-01 9.137803316116333008e-01 8.985383510589599609e-01 4.438946843147277832e-01 5.522948503494262695e-01 4.706819057464599609e-01 1.769891381263732910e-01 9.065005779266357422e-01 8.624808192253112793e-01
1.420000000000000000e+02 9.211738705635070801e-01 9.197520613670349121e-01 9.154865741729736328e-01 9.023488759994506836e-01 4.622078239917755127e-01 5.364841222763061523e-01 4.600466489791870117e-01 2.509810626506805420e-01 9.116760492324829102e-01 8.546891808509826660e-01
1.430000000000000000e+02 9.213444590568542480e-01 9.199795126914978027e-01 9.156571626663208008e-01 9.038275480270385742e-01 4.279133379459381104e-01 6.592162847518920898e-01 8.146505355834960938e-01 6.270260810852050781e-01 9.036000967025756836e-01 8.512199521064758301e-01
1.440000000000000000e+02 9.217426180839538574e-01 9.200363755226135254e-01 9.104248285293579102e-01 9.034294486045837402e-01 5.012227892875671387e-01 6.599556207656860352e-01 4.610134661197662354e-01 1.997952610254287720e-01 9.080361723899841309e-01 8.702723979949951172e-01
1.450000000000000000e+02 9.216288328170776367e-01 9.204345345497131348e-01 9.128134846687316895e-01 9.057043790817260742e-01 5.028721094131469727e-01 5.741909742355346680e-01 4.156855940818786621e-01 1.953591555356979370e-01 9.109367132186889648e-01 8.621964454650878906e-01
1.460000000000000000e+02 9.221407175064086914e-01 9.200932979583740234e-01 9.123585224151611328e-01 9.061024785041809082e-01 4.361599385738372803e-01 5.309105515480041504e-01 8.095319271087646484e-01 6.060399413108825684e-01 9.131547808647155762e-01 8.420065045356750488e-01
1.470000000000000000e+02 9.217994809150695801e-01 9.210600852966308594e-01 9.166808724403381348e-01 9.065574407577514648e-01 3.551157414913177490e-01 5.874423980712890625e-01 5.245407223701477051e-01 6.855485439300537109e-01 9.019507765769958496e-01 8.807370662689208984e-01
1.480000000000000000e+02 9.216288328170776367e-01 9.212307333946228027e-01 9.140647053718566895e-01 9.036569595336914062e-01 3.615424036979675293e-01 5.702098608016967773e-01 4.768810868263244629e-01 2.491042464971542358e-01 8.962065577507019043e-01 8.668031692504882812e-01
1.490000000000000000e+02 9.223681688308715820e-01 9.211170077323913574e-01 9.178183674812316895e-01 9.060456156730651855e-01 4.810896813869476318e-01 1.387704014778137207e-01 6.706477999687194824e-01 6.242961883544921875e-01 9.005857706069946289e-01 8.383097052574157715e-01
1.500000000000000000e+02 9.225388169288635254e-01 9.217994809150695801e-01 9.104816913604736328e-01 9.063299894332885742e-01 4.592504203319549561e-01 4.780185520648956299e-01 8.131718039512634277e-01 5.869305729866027832e-01 9.043962955474853516e-01 8.391059637069702148e-01
1.510000000000000000e+02 9.229369163513183594e-01 9.224250912666320801e-01 9.112210869789123535e-01 9.066143631935119629e-01 5.493943095207214355e-01 5.963146090507507324e-01 2.469999492168426514e-01 2.460899800062179565e-01 9.039413332939147949e-01 8.302337527275085449e-01
1.520000000000000000e+02 9.231644272804260254e-01 9.219700694084167480e-01 9.125291705131530762e-01 9.074674248695373535e-01 4.901893734931945801e-01 5.543991327285766602e-01 8.011147379875183105e-01 6.150827407836914062e-01 9.047943949699401855e-01 8.585565686225891113e-01
1.530000000000000000e+02 9.231075644493103027e-01 9.215151071548461914e-01 9.108229279518127441e-01 9.058749675750732422e-01 5.812432169914245605e-01 6.595575213432312012e-01 2.490473687648773193e-01 2.564977407455444336e-01 9.033157229423522949e-01 8.470113277435302734e-01
1.540000000000000000e+02 9.237331748008728027e-01 9.227094650268554688e-01 9.160552620887756348e-01 9.033157229423522949e-01 4.990047216415405273e-01 5.369959473609924316e-01 4.685775935649871826e-01 2.630381584167480469e-01 9.061593413352966309e-01 8.562247753143310547e-01
1.550000000000000000e+02 9.237900376319885254e-01 9.222544431686401367e-01 9.157708883285522461e-01 9.015526175498962402e-01 4.881988167762756348e-01 5.443894863128662109e-01 2.541090846061706543e-01 2.458624839782714844e-01 9.029744863510131836e-01 8.497980833053588867e-01
1.560000000000000000e+02 9.239606261253356934e-01 9.224819540977478027e-01 9.132116436958312988e-01 9.050219058990478516e-01 5.274981260299682617e-01 4.392310678958892822e-01 8.145367503166198730e-01 6.043337583541870117e-01 8.999032974243164062e-01 8.471819162368774414e-01
1.570000000000000000e+02 9.234488010406494141e-01 9.226525425910949707e-01 9.133822321891784668e-01 9.056475162506103516e-01 5.323323607444763184e-01 5.489392876625061035e-01 8.156173825263977051e-01 6.027413010597229004e-01 9.001876711845397949e-01 8.391628265380859375e-01
1.580000000000000000e+02 9.235625267028808594e-01 9.224819540977478027e-01 9.132685065269470215e-01 9.033725857734680176e-01 5.158391594886779785e-01 6.311209797859191895e-01 2.821475267410278320e-01 2.328954041004180908e-01 9.083205461502075195e-01 8.457032442092895508e-01
1.590000000000000000e+02 9.233350157737731934e-01 9.217426180839538574e-01 9.182164669036865234e-01 9.058749675750732422e-01 5.488255620002746582e-01 6.449980139732360840e-01 6.576806902885437012e-01 2.179946601390838623e-01 8.967753052711486816e-01 8.340442180633544922e-01
1.600000000000000000e+02 9.231075644493103027e-01 9.216288328170776367e-01 9.133253693580627441e-01 9.043394327163696289e-01 5.387021303176879883e-01 6.461354494094848633e-01 8.226696252822875977e-01 2.162315845489501953e-01 9.024626016616821289e-01 8.475231528282165527e-01
1.610000000000000000e+02 9.223681688308715820e-01 9.210600852966308594e-01 9.123585224151611328e-01 9.067280888557434082e-01 5.885798931121826172e-01 7.533981800079345703e-01 4.716487526893615723e-01 2.550190389156341553e-01 9.066712260246276855e-01 8.503099679946899414e-01
1.620000000000000000e+02 9.222544431686401367e-01 9.203207492828369141e-01 9.160552620887756348e-01 9.065005779266357422e-01 4.604447484016418457e-01 5.543991327285766602e-01 8.162429332733154297e-01 6.199738383293151855e-01 9.018938541412353516e-01 8.468406796455383301e-01
1.630000000000000000e+02 9.218563437461853027e-01 9.195245504379272461e-01 9.162827730178833008e-01 9.063868522644042969e-01 4.535630941390991211e-01 5.502473711967468262e-01 8.160154819488525391e-01 6.157083511352539062e-01 9.041119217872619629e-01 8.486037850379943848e-01
1.640000000000000000e+02 9.222544431686401367e-01 9.206051230430603027e-01 9.165102839469909668e-01 9.058181047439575195e-01 4.471364319324493408e-01 5.379627943038940430e-01 8.106124997138977051e-01 6.060399413108825684e-01 9.011545181274414062e-01 8.239777088165283203e-01
1.650000000000000000e+02 9.217426180839538574e-01 9.206619858741760254e-01 9.126997590065002441e-01 9.055337309837341309e-01 4.644258618354797363e-01 4.290507733821868896e-01 8.205653429031372070e-01 1.756241768598556519e-01 8.950691223144531250e-01 8.687937259674072266e-01
1.660000000000000000e+02 9.219132065773010254e-01 9.199795126914978027e-01 9.124722480773925781e-01 9.065005779266357422e-01 3.882727622985839844e-01 6.138315200805664062e-01 7.976454496383666992e-01 6.257749199867248535e-01 9.025194644927978516e-01 8.533242344856262207e-01
1.670000000000000000e+02 9.223681688308715820e-01 9.205482602119445801e-01 9.131547808647155762e-01 9.084342718124389648e-01 1.040209308266639709e-01 5.756127834320068359e-01 8.667463064193725586e-01 7.362793684005737305e-01 9.078655242919921875e-01 8.368310332298278809e-01
1.680000000000000000e+02 9.218563437461853027e-01 9.207188487052917480e-01 9.121310114860534668e-01 9.006426930427551270e-01 4.409372806549072266e-01 6.865153908729553223e-01 3.841210305690765381e-01 2.389808297157287598e-01 9.058181047439575195e-01 8.424046039581298828e-01
1.690000000000000000e+02 9.216288328170776367e-01 9.200932979583740234e-01 9.123016595840454102e-01 9.027469754219055176e-01 8.855143934488296509e-02 6.879940629005432129e-01 2.869248688220977783e-01 2.286867946386337280e-01 9.113916754722595215e-01 8.375135064125061035e-01
1.700000000000000000e+02 9.212307333946228027e-01 9.207188487052917480e-01 9.181027412414550781e-01 9.061593413352966309e-01 4.703975319862365723e-01 4.494682252407073975e-01 8.228971362113952637e-01 6.758801341056823730e-01 9.070124626159667969e-01 8.499118685722351074e-01
1.710000000000000000e+02 9.208894968032836914e-01 9.200932979583740234e-01 9.168515205383300781e-01 9.042825698852539062e-01 5.161803960800170898e-01 8.075982332229614258e-02 2.638343870639801025e-01 2.562702596187591553e-01 9.062162041664123535e-01 8.549166917800903320e-01
1.720000000000000000e+02 9.216288328170776367e-01 9.208326339721679688e-01 9.182164669036865234e-01 9.075242877006530762e-01 6.656429767608642578e-01 4.644827246665954590e-01 8.058920502662658691e-01 2.607063651084899902e-01 9.057612419128417969e-01 8.494568467140197754e-01
1.730000000000000000e+02 9.216288328170776367e-01 9.199226498603820801e-01 9.143490791320800781e-01 9.041119217872619629e-01 5.692430138587951660e-01 4.790991246700286865e-01 6.362395286560058594e-01 6.513109207153320312e-01 8.963202834129333496e-01 8.337029814720153809e-01
1.740000000000000000e+02 9.220838546752929688e-01 9.208326339721679688e-01 9.156002998352050781e-01 9.056475162506103516e-01 5.813001394271850586e-01 5.668543577194213867e-01 8.004322648048400879e-01 2.967070341110229492e-01 9.041119217872619629e-01 8.377978801727294922e-01
1.750000000000000000e+02 9.213444590568542480e-01 9.211170077323913574e-01 9.114485383033752441e-01 9.022920131683349609e-01 5.233464241027832031e-01 6.444292664527893066e-01 2.902235090732574463e-01 2.568958699703216553e-01 9.115623235702514648e-01 8.476938009262084961e-01
1.760000000000000000e+02 9.220269322395324707e-01 9.212875962257385254e-01 9.179889559745788574e-01 9.065005779266357422e-01 6.367514133453369141e-01 6.532446146011352539e-01 4.565204977989196777e-01 2.582608163356781006e-01 9.089461565017700195e-01 8.509924411773681641e-01
1.770000000000000000e+02 9.218563437461853027e-01 9.210032224655151367e-01 9.177045822143554688e-01 9.061024785041809082e-01 6.078029870986938477e-01 6.482397913932800293e-01 4.986634850502014160e-01 2.446112781763076782e-01 9.113348126411437988e-01 8.404140472412109375e-01
1.780000000000000000e+02 9.220838546752929688e-01 9.213444590568542480e-01 9.188420772552490234e-01 9.057043790817260742e-01 5.816413760185241699e-01 6.501734852790832520e-01 5.889211297035217285e-01 5.939259529113769531e-01 9.049081206321716309e-01 8.573053479194641113e-01
1.790000000000000000e+02 9.219700694084167480e-01 9.218563437461853027e-01 9.128134846687316895e-01 9.080361723899841309e-01 4.277995824813842773e-01 6.348745822906494141e-01 4.655633270740509033e-01 2.548484206199645996e-01 9.120172858238220215e-01 8.565660119056701660e-01
1.800000000000000000e+02 9.217994809150695801e-01 9.226525425910949707e-01 9.148041009902954102e-01 9.074674248695373535e-01 3.800261616706848145e-01 6.455667614936828613e-01 8.005459904670715332e-01 6.038787364959716797e-01 9.063299894332885742e-01 8.528692722320556641e-01
1.810000000000000000e+02 9.223113059997558594e-01 9.221407175064086914e-01 9.123585224151611328e-01 9.052494168281555176e-01 4.180742800235748291e-01 7.649434208869934082e-01 2.595120370388031006e-01 2.564408779144287109e-01 9.109935760498046875e-01 8.662912845611572266e-01
1.820000000000000000e+02 9.218563437461853027e-01 9.212875962257385254e-01 9.132116436958312988e-01 9.074105620384216309e-01 5.667974948883056641e-01 1.147699505090713501e-01 2.651424705982208252e-01 2.545640766620635986e-01 9.071261882781982422e-01 8.315418362617492676e-01
1.830000000000000000e+02 9.218563437461853027e-01 9.219700694084167480e-01 9.128134846687316895e-01 9.034863114356994629e-01 5.289768576622009277e-01 5.226639509201049805e-01 2.615594565868377686e-01 2.431894391775131226e-01 9.067280888557434082e-01 8.628220558166503906e-01
1.840000000000000000e+02 9.224250912666320801e-01 9.212875962257385254e-01 9.163964986801147461e-01 9.074105620384216309e-01 6.248080730438232422e-01 2.119660973548889160e-01 8.591253161430358887e-01 7.470283508300781250e-01 9.028038382530212402e-01 8.478075265884399414e-01
1.850000000000000000e+02 9.228231906890869141e-01 9.217994809150695801e-01 9.172496199607849121e-01 9.070124626159667969e-01 5.021896362304687500e-01 4.959335625171661377e-01 8.684524893760681152e-01 7.504976391792297363e-01 8.969458937644958496e-01 8.392196893692016602e-01
1.860000000000000000e+02 9.222544431686401367e-01 9.216288328170776367e-01 9.142353534698486328e-01 9.041119217872619629e-01 5.170335173606872559e-01 6.688278168439865112e-02 4.718762338161468506e-01 2.369333952665328979e-01 9.062731266021728516e-01 8.420633673667907715e-01
1.870000000000000000e+02 9.224819540977478027e-01 9.216288328170776367e-01 9.126428961753845215e-01 9.072399735450744629e-01 5.128817558288574219e-01 5.016208887100219727e-01 2.060513049364089966e-01 2.533128559589385986e-01 9.102542400360107422e-01 8.455325961112976074e-01
1.880000000000000000e+02 9.224250912666320801e-01 9.214013814926147461e-01 9.134960174560546875e-01 9.066143631935119629e-01 5.304555296897888184e-01 5.116305351257324219e-01 2.686685919761657715e-01 2.392083257436752319e-01 9.123585224151611328e-01 8.207359313964843750e-01
1.890000000000000000e+02 9.223681688308715820e-01 9.211738705635070801e-01 9.156571626663208008e-01 9.054200053215026855e-01 6.096798181533813477e-01 5.398396253585815430e-01 2.601945102214813232e-01 1.145424544811248779e-01 9.090030193328857422e-01 8.573622107505798340e-01
1.900000000000000000e+02 9.222544431686401367e-01 9.224250912666320801e-01 9.152590632438659668e-01 9.059887528419494629e-01 6.309503316879272461e-01 5.906273126602172852e-01 2.936359047889709473e-01 2.513222992420196533e-01 9.154296517372131348e-01 8.723767399787902832e-01
1.910000000000000000e+02 9.221407175064086914e-01 9.210600852966308594e-01 9.162259101867675781e-01 9.086049199104309082e-01 4.608428478240966797e-01 5.591765046119689941e-01 8.146505355834960938e-01 5.925610065460205078e-01 9.155434370040893555e-01 8.522436618804931641e-01
1.920000000000000000e+02 9.225956797599792480e-01 9.219132065773010254e-01 9.170221090316772461e-01 9.050787687301635742e-01 5.384746789932250977e-01 5.869305729866027832e-01 3.356082439422607422e-01 2.473980486392974854e-01 9.132685065269470215e-01 8.424614667892456055e-01
1.930000000000000000e+02 9.225956797599792480e-01 9.214013814926147461e-01 9.161121249198913574e-01 9.080930352210998535e-01 4.002729952335357666e-01 6.282773017883300781e-01 1.869987994432449341e-01 2.551896572113037109e-01 9.119035601615905762e-01 8.693055510520935059e-01
1.940000000000000000e+02 9.229369163513183594e-01 9.207188487052917480e-01 9.159415364265441895e-01 9.061024785041809082e-01 4.631746709346771240e-01 5.830063223838806152e-01 8.096456527709960938e-01 6.023432016372680664e-01 9.071261882781982422e-01 8.549166917800903320e-01
1.950000000000000000e+02 9.225956797599792480e-01 9.211738705635070801e-01 9.158846735954284668e-01 9.062162041664123535e-01 7.262127995491027832e-01 3.929363489151000977e-01 8.557697534561157227e-01 7.137007117271423340e-01 9.082067608833312988e-01 8.594665527343750000e-01
1.960000000000000000e+02 9.220838546752929688e-01 9.202070236206054688e-01 9.157140254974365234e-01 9.069555997848510742e-01 5.050332546234130859e-01 4.694307148456573486e-01 4.773929417133331299e-01 2.572371065616607666e-01 9.115054607391357422e-01 8.468406796455383301e-01
1.970000000000000000e+02 9.221975803375244141e-01 9.210032224655151367e-01 9.174202084541320801e-01 9.080361723899841309e-01 5.067963600158691406e-01 3.858841061592102051e-01 8.604333996772766113e-01 7.223454713821411133e-01 9.133822321891784668e-01 8.682818412780761719e-01
1.980000000000000000e+02 9.225388169288635254e-01 9.209463596343994141e-01 9.191833138465881348e-01 9.071261882781982422e-01 5.649775266647338867e-01 3.821304738521575928e-01 7.971336245536804199e-01 2.373315095901489258e-01 9.071261882781982422e-01 8.765284419059753418e-01
1.990000000000000000e+02 9.212307333946228027e-01 9.196951389312744141e-01 9.109367132186889648e-01 9.027469754219055176e-01 6.337371468544006348e-01 9.162259101867675781e-02 4.628902971744537354e-01 2.397201806306838989e-01 9.093442559242248535e-01 8.404709100723266602e-01
2.000000000000000000e+02 9.219700694084167480e-01 9.199795126914978027e-01 9.155434370040893555e-01 9.082636833190917969e-01 5.799920558929443359e-01 5.662856101989746094e-01 8.014559745788574219e-01 5.848831534385681152e-01 9.046806693077087402e-01 8.703293204307556152e-01


==> plots/torch_train_list.txt <==
x INT8_SMP_train INT8_EMP_train INT4_SMP_train INT4_EMP_train INT2_SMP_train_acc INT2_EMP_train_acc INT1_no_skew_SMP_train_acc INT1_no_skew_EMP_train_acc INT1_skew_SMP_train_acc INT1_skew_EMP_train_acc
1.000000000000000000e+00 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 8.333333581686019897e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 1.033333316445350647e-01 8.666666597127914429e-02
2.000000000000000000e+00 2.366666644811630249e-01 1.933333277702331543e-01 1.099999994039535522e-01 7.666666805744171143e-02 7.000000029802322388e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 1.500000059604644775e-01 6.666667014360427856e-02
3.000000000000000000e+00 4.333333373069763184e-01 1.800000071525573730e-01 3.533333241939544678e-01 6.666667014360427856e-02 6.666667014360427856e-02 7.000000029802322388e-02 6.666667014360427856e-02 1.266666650772094727e-01 2.599999904632568359e-01 8.666666597127914429e-02
4.000000000000000000e+00 6.466666460037231445e-01 2.633333206176757812e-01 5.866666436195373535e-01 7.333333045244216919e-02 7.999999821186065674e-02 9.333333373069763184e-02 6.666667014360427856e-02 1.366666704416275024e-01 5.099999904632568359e-01 2.166666686534881592e-01
5.000000000000000000e+00 5.366666913032531738e-01 3.233333230018615723e-01 4.866666793823242188e-01 3.033333420753479004e-01 6.666667014360427856e-02 8.666666597127914429e-02 8.666666597127914429e-02 2.133333384990692139e-01 3.733333349227905273e-01 1.866666674613952637e-01
6.000000000000000000e+00 5.299999713897705078e-01 2.933333218097686768e-01 5.600000023841857910e-01 5.099999904632568359e-01 1.299999952316284180e-01 6.666667014360427856e-02 7.666666805744171143e-02 2.599999904632568359e-01 4.399999976158142090e-01 5.400000214576721191e-01
7.000000000000000000e+00 5.333333611488342285e-01 2.533333301544189453e-01 7.166666388511657715e-01 5.600000023841857910e-01 6.666667014360427856e-02 1.099999994039535522e-01 6.666667014360427856e-02 6.666667014360427856e-02 5.400000214576721191e-01 6.566666960716247559e-01
8.000000000000000000e+00 5.666666626930236816e-01 2.199999988079071045e-01 7.866666913032531738e-01 5.666666626930236816e-01 6.666667014360427856e-02 1.500000059604644775e-01 1.599999964237213135e-01 2.533333301544189453e-01 7.733333110809326172e-01 5.833333134651184082e-01
9.000000000000000000e+00 5.966666936874389648e-01 2.166666686534881592e-01 8.600000143051147461e-01 4.933333396911621094e-01 7.000000029802322388e-02 1.666666716337203979e-01 2.333333343267440796e-01 4.866666793823242188e-01 7.733333110809326172e-01 6.899999976158142090e-01
1.000000000000000000e+01 6.533333063125610352e-01 2.500000000000000000e-01 8.999999761581420898e-01 5.266666412353515625e-01 8.333333581686019897e-02 1.966666728258132935e-01 2.766666710376739502e-01 4.766666591167449951e-01 8.733333349227905273e-01 6.899999976158142090e-01
1.100000000000000000e+01 7.166666388511657715e-01 2.866666615009307861e-01 9.166666865348815918e-01 5.833333134651184082e-01 2.733333408832550049e-01 2.066666632890701294e-01 1.866666674613952637e-01 1.333333402872085571e-01 7.799999713897705078e-01 7.866666913032531738e-01
1.200000000000000000e+01 7.300000190734863281e-01 3.600000143051147461e-01 9.166666865348815918e-01 6.399999856948852539e-01 3.566666543483734131e-01 1.633333265781402588e-01 2.000000029802322388e-01 2.466666698455810547e-01 7.933333516120910645e-01 7.766666412353515625e-01
1.300000000000000000e+01 7.333333492279052734e-01 4.166666567325592041e-01 9.166666865348815918e-01 6.566666960716247559e-01 3.266666531562805176e-01 1.500000059604644775e-01 3.866666555404663086e-01 8.666666597127914429e-02 8.799999952316284180e-01 8.333333134651184082e-01
1.400000000000000000e+01 7.466666698455810547e-01 5.099999904632568359e-01 9.233333468437194824e-01 6.666666865348815918e-01 1.400000005960464478e-01 2.300000041723251343e-01 4.133333265781402588e-01 1.533333361148834229e-01 9.266666769981384277e-01 8.566666841506958008e-01
1.500000000000000000e+01 7.666666507720947266e-01 5.833333134651184082e-01 9.266666769981384277e-01 7.133333086967468262e-01 2.233333289623260498e-01 3.066666722297668457e-01 2.733333408832550049e-01 2.033333331346511841e-01 8.333333134651184082e-01 8.433333039283752441e-01
1.600000000000000000e+01 7.799999713897705078e-01 6.466666460037231445e-01 9.733333587646484375e-01 7.333333492279052734e-01 4.933333396911621094e-01 2.099999934434890747e-01 2.066666632890701294e-01 2.633333206176757812e-01 8.866666555404663086e-01 9.066666960716247559e-01
1.700000000000000000e+01 8.000000119209289551e-01 6.833333373069763184e-01 9.833333492279052734e-01 7.200000286102294922e-01 5.166666507720947266e-01 1.700000017881393433e-01 3.266666531562805176e-01 2.766666710376739502e-01 9.233333468437194824e-01 8.166666626930236816e-01
1.800000000000000000e+01 8.299999833106994629e-01 6.999999880790710449e-01 9.666666388511657715e-01 7.466666698455810547e-01 2.066666632890701294e-01 1.933333277702331543e-01 3.300000131130218506e-01 2.766666710376739502e-01 9.366666674613952637e-01 9.233333468437194824e-01
1.900000000000000000e+01 8.366666436195373535e-01 7.333333492279052734e-01 9.599999785423278809e-01 7.766666412353515625e-01 2.133333384990692139e-01 3.100000023841857910e-01 2.500000000000000000e-01 2.833333313465118408e-01 9.300000071525573730e-01 8.700000047683715820e-01
2.000000000000000000e+01 8.533333539962768555e-01 7.533333301544189453e-01 9.733333587646484375e-01 7.866666913032531738e-01 5.666666626930236816e-01 5.500000119209289551e-01 6.100000143051147461e-01 6.166666746139526367e-01 9.833333492279052734e-01 9.066666960716247559e-01
2.100000000000000000e+01 8.700000047683715820e-01 7.866666913032531738e-01 9.666666388511657715e-01 8.700000047683715820e-01 6.066666841506958008e-01 6.166666746139526367e-01 8.533333539962768555e-01 1.099999994039535522e-01 9.833333492279052734e-01 9.533333182334899902e-01
2.200000000000000000e+01 8.766666650772094727e-01 8.033333420753479004e-01 9.833333492279052734e-01 8.766666650772094727e-01 3.100000023841857910e-01 6.066666841506958008e-01 5.533333420753479004e-01 2.366666644811630249e-01 9.433333277702331543e-01 8.899999856948852539e-01
2.300000000000000000e+01 8.966666460037231445e-01 8.299999833106994629e-01 9.866666793823242188e-01 8.733333349227905273e-01 3.566666543483734131e-01 5.333333611488342285e-01 5.233333110809326172e-01 4.233333468437194824e-01 9.399999976158142090e-01 8.733333349227905273e-01
2.400000000000000000e+01 9.033333063125610352e-01 8.633333444595336914e-01 9.866666793823242188e-01 9.100000262260437012e-01 6.466666460037231445e-01 5.666666626930236816e-01 5.366666913032531738e-01 2.000000029802322388e-01 9.233333468437194824e-01 9.033333063125610352e-01
2.500000000000000000e+01 9.133333563804626465e-01 8.833333253860473633e-01 9.833333492279052734e-01 9.300000071525573730e-01 6.666667014360427856e-02 1.199999973177909851e-01 3.166666626930236816e-01 3.300000131130218506e-01 9.766666889190673828e-01 9.200000166893005371e-01
2.600000000000000000e+01 9.200000166893005371e-01 8.999999761581420898e-01 9.766666889190673828e-01 9.333333373069763184e-01 6.966666579246520996e-01 2.666666805744171143e-01 7.966666817665100098e-01 8.233333230018615723e-01 9.733333587646484375e-01 9.533333182334899902e-01
2.700000000000000000e+01 9.233333468437194824e-01 9.166666865348815918e-01 9.766666889190673828e-01 9.399999976158142090e-01 4.166666567325592041e-01 3.000000119209289551e-01 7.666666507720947266e-01 8.433333039283752441e-01 9.733333587646484375e-01 9.599999785423278809e-01
2.800000000000000000e+01 9.333333373069763184e-01 9.266666769981384277e-01 9.900000095367431641e-01 9.466666579246520996e-01 2.233333289623260498e-01 6.066666841506958008e-01 9.033333063125610352e-01 7.233333587646484375e-01 9.833333492279052734e-01 9.599999785423278809e-01
2.900000000000000000e+01 9.433333277702331543e-01 9.366666674613952637e-01 9.866666793823242188e-01 9.599999785423278809e-01 4.099999964237213135e-01 4.799999892711639404e-01 5.933333039283752441e-01 4.033333361148834229e-01 9.666666388511657715e-01 9.333333373069763184e-01
3.000000000000000000e+01 9.433333277702331543e-01 9.433333277702331543e-01 9.900000095367431641e-01 9.499999880790710449e-01 3.833333253860473633e-01 5.299999713897705078e-01 5.266666412353515625e-01 7.766666412353515625e-01 9.700000286102294922e-01 9.266666769981384277e-01
3.100000000000000000e+01 9.499999880790710449e-01 9.466666579246520996e-01 9.833333492279052734e-01 9.633333086967468262e-01 7.233333587646484375e-01 7.233333587646484375e-01 8.633333444595336914e-01 6.000000238418579102e-01 9.866666793823242188e-01 9.399999976158142090e-01
3.200000000000000000e+01 9.499999880790710449e-01 9.499999880790710449e-01 9.766666889190673828e-01 9.733333587646484375e-01 6.966666579246520996e-01 6.899999976158142090e-01 5.633333325386047363e-01 4.233333468437194824e-01 9.666666388511657715e-01 9.399999976158142090e-01
3.300000000000000000e+01 9.499999880790710449e-01 9.499999880790710449e-01 9.766666889190673828e-01 9.466666579246520996e-01 7.266666889190673828e-01 5.133333206176757812e-01 5.233333110809326172e-01 2.966666519641876221e-01 9.733333587646484375e-01 9.366666674613952637e-01
3.400000000000000000e+01 9.533333182334899902e-01 9.566666483879089355e-01 9.833333492279052734e-01 9.633333086967468262e-01 3.666666746139526367e-01 4.033333361148834229e-01 6.366666555404663086e-01 6.533333063125610352e-01 9.633333086967468262e-01 9.166666865348815918e-01
3.500000000000000000e+01 9.566666483879089355e-01 9.566666483879089355e-01 9.866666793823242188e-01 9.566666483879089355e-01 3.266666531562805176e-01 3.833333253860473633e-01 8.500000238418579102e-01 6.333333253860473633e-01 9.833333492279052734e-01 9.433333277702331543e-01
3.600000000000000000e+01 9.566666483879089355e-01 9.599999785423278809e-01 9.866666793823242188e-01 9.566666483879089355e-01 3.133333325386047363e-01 4.166666567325592041e-01 6.700000166893005371e-01 4.066666662693023682e-01 9.766666889190673828e-01 9.633333086967468262e-01
3.700000000000000000e+01 9.599999785423278809e-01 9.633333086967468262e-01 9.833333492279052734e-01 9.666666388511657715e-01 6.100000143051147461e-01 4.133333265781402588e-01 6.100000143051147461e-01 1.833333373069763184e-01 9.700000286102294922e-01 8.766666650772094727e-01
3.800000000000000000e+01 9.633333086967468262e-01 9.666666388511657715e-01 9.800000190734863281e-01 9.700000286102294922e-01 6.133333444595336914e-01 3.866666555404663086e-01 6.033333539962768555e-01 2.666666805744171143e-01 9.533333182334899902e-01 9.466666579246520996e-01
3.900000000000000000e+01 9.666666388511657715e-01 9.633333086967468262e-01 9.866666793823242188e-01 9.766666889190673828e-01 6.666667014360427856e-02 3.700000047683715820e-01 9.133333563804626465e-01 7.133333086967468262e-01 9.933333396911621094e-01 9.533333182334899902e-01
4.000000000000000000e+01 9.700000286102294922e-01 9.633333086967468262e-01 9.800000190734863281e-01 9.599999785423278809e-01 1.266666650772094727e-01 3.333333432674407959e-01 8.299999833106994629e-01 4.033333361148834229e-01 9.733333587646484375e-01 9.300000071525573730e-01
4.100000000000000000e+01 9.700000286102294922e-01 9.666666388511657715e-01 9.866666793823242188e-01 9.700000286102294922e-01 3.866666555404663086e-01 3.266666531562805176e-01 7.966666817665100098e-01 9.100000262260437012e-01 9.733333587646484375e-01 9.333333373069763184e-01
4.200000000000000000e+01 9.700000286102294922e-01 9.666666388511657715e-01 9.766666889190673828e-01 9.700000286102294922e-01 3.799999952316284180e-01 3.366666734218597412e-01 9.599999785423278809e-01 8.899999856948852539e-01 9.666666388511657715e-01 8.966666460037231445e-01
4.300000000000000000e+01 9.733333587646484375e-01 9.666666388511657715e-01 9.866666793823242188e-01 9.666666388511657715e-01 3.766666650772094727e-01 6.766666769981384277e-01 6.033333539962768555e-01 4.266666769981384277e-01 9.566666483879089355e-01 9.466666579246520996e-01
4.400000000000000000e+01 9.733333587646484375e-01 9.666666388511657715e-01 9.833333492279052734e-01 9.766666889190673828e-01 6.166666746139526367e-01 7.866666913032531738e-01 9.499999880790710449e-01 9.066666960716247559e-01 9.833333492279052734e-01 9.033333063125610352e-01
4.500000000000000000e+01 9.700000286102294922e-01 9.700000286102294922e-01 9.800000190734863281e-01 9.633333086967468262e-01 4.166666567325592041e-01 4.900000095367431641e-01 5.733333230018615723e-01 3.600000143051147461e-01 9.666666388511657715e-01 9.266666769981384277e-01
4.600000000000000000e+01 9.733333587646484375e-01 9.733333587646484375e-01 9.833333492279052734e-01 9.633333086967468262e-01 4.000000059604644775e-01 5.799999833106994629e-01 5.966666936874389648e-01 3.466666638851165771e-01 9.733333587646484375e-01 9.366666674613952637e-01
4.700000000000000000e+01 9.733333587646484375e-01 9.733333587646484375e-01 9.766666889190673828e-01 9.666666388511657715e-01 5.166666507720947266e-01 6.466666460037231445e-01 6.133333444595336914e-01 3.000000119209289551e-01 9.633333086967468262e-01 9.533333182334899902e-01
4.800000000000000000e+01 9.733333587646484375e-01 9.700000286102294922e-01 9.866666793823242188e-01 9.599999785423278809e-01 4.966666698455810547e-01 6.999999880790710449e-01 8.966666460037231445e-01 7.833333611488342285e-01 9.833333492279052734e-01 9.633333086967468262e-01
4.900000000000000000e+01 9.733333587646484375e-01 9.733333587646484375e-01 9.900000095367431641e-01 9.766666889190673828e-01 3.700000047683715820e-01 6.633333563804626465e-01 9.466666579246520996e-01 8.633333444595336914e-01 9.833333492279052734e-01 9.499999880790710449e-01
5.000000000000000000e+01 9.733333587646484375e-01 9.733333587646484375e-01 9.866666793823242188e-01 9.733333587646484375e-01 4.666666686534881592e-01 5.966666936874389648e-01 8.733333349227905273e-01 7.866666913032531738e-01 9.933333396911621094e-01 9.433333277702331543e-01
5.100000000000000000e+01 9.733333587646484375e-01 9.766666889190673828e-01 9.800000190734863281e-01 9.666666388511657715e-01 6.733333468437194824e-01 6.566666960716247559e-01 3.499999940395355225e-01 3.033333420753479004e-01 9.633333086967468262e-01 9.766666889190673828e-01
5.200000000000000000e+01 9.766666889190673828e-01 9.700000286102294922e-01 9.833333492279052734e-01 9.733333587646484375e-01 6.933333277702331543e-01 1.033333316445350647e-01 5.666666626930236816e-01 4.233333468437194824e-01 9.766666889190673828e-01 9.499999880790710449e-01
5.300000000000000000e+01 9.766666889190673828e-01 9.733333587646484375e-01 9.900000095367431641e-01 9.599999785423278809e-01 5.333333611488342285e-01 8.033333420753479004e-01 5.866666436195373535e-01 2.233333289623260498e-01 9.700000286102294922e-01 9.433333277702331543e-01
5.400000000000000000e+01 9.766666889190673828e-01 9.766666889190673828e-01 9.800000190734863281e-01 9.700000286102294922e-01 6.633333563804626465e-01 7.900000214576721191e-01 4.799999892711639404e-01 3.700000047683715820e-01 9.733333587646484375e-01 9.666666388511657715e-01
5.500000000000000000e+01 9.766666889190673828e-01 9.766666889190673828e-01 9.833333492279052734e-01 9.666666388511657715e-01 7.099999785423278809e-01 7.066666483879089355e-01 2.266666740179061890e-01 4.333333373069763184e-01 9.566666483879089355e-01 9.466666579246520996e-01
5.600000000000000000e+01 9.766666889190673828e-01 9.733333587646484375e-01 9.900000095367431641e-01 9.733333587646484375e-01 1.066666692495346069e-01 8.733333349227905273e-01 7.333333492279052734e-01 4.000000059604644775e-01 9.800000190734863281e-01 9.766666889190673828e-01
5.700000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.833333492279052734e-01 9.766666889190673828e-01 4.666666686534881592e-01 8.833333253860473633e-01 9.033333063125610352e-01 7.866666913032531738e-01 9.800000190734863281e-01 9.800000190734863281e-01
5.800000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.766666889190673828e-01 6.600000262260437012e-01 1.599999964237213135e-01 7.699999809265136719e-01 9.200000166893005371e-01 9.866666793823242188e-01 9.766666889190673828e-01
5.900000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.666666388511657715e-01 4.966666698455810547e-01 7.033333182334899902e-01 5.666666626930236816e-01 4.466666579246520996e-01 9.800000190734863281e-01 9.499999880790710449e-01
6.000000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.766666889190673828e-01 1.099999994039535522e-01 7.566666603088378906e-01 5.099999904632568359e-01 2.899999916553497314e-01 9.800000190734863281e-01 9.499999880790710449e-01
6.100000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.700000286102294922e-01 7.799999713897705078e-01 8.566666841506958008e-01 6.366666555404663086e-01 3.433333337306976318e-01 9.966666698455810547e-01 9.533333182334899902e-01
6.200000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.833333492279052734e-01 9.700000286102294922e-01 7.799999713897705078e-01 8.666666746139526367e-01 6.133333444595336914e-01 4.199999868869781494e-01 9.766666889190673828e-01 9.666666388511657715e-01
6.300000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.800000190734863281e-01 7.699999809265136719e-01 7.099999785423278809e-01 9.166666865348815918e-01 7.833333611488342285e-01 9.900000095367431641e-01 9.733333587646484375e-01
6.400000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.833333492279052734e-01 9.666666388511657715e-01 6.600000262260437012e-01 7.666666507720947266e-01 6.333333253860473633e-01 4.266666769981384277e-01 9.733333587646484375e-01 9.533333182334899902e-01
6.500000000000000000e+01 9.766666889190673828e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.733333587646484375e-01 6.666666865348815918e-01 7.166666388511657715e-01 5.933333039283752441e-01 4.633333384990692139e-01 9.733333587646484375e-01 9.666666388511657715e-01
6.600000000000000000e+01 9.800000190734863281e-01 9.800000190734863281e-01 9.800000190734863281e-01 9.800000190734863281e-01 6.266666650772094727e-01 5.266666412353515625e-01 9.333333373069763184e-01 8.399999737739562988e-01 9.900000095367431641e-01 9.800000190734863281e-01
6.700000000000000000e+01 9.833333492279052734e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.766666889190673828e-01 8.500000238418579102e-01 4.666666686534881592e-01 8.199999928474426270e-01 8.033333420753479004e-01 9.866666793823242188e-01 9.866666793823242188e-01
6.800000000000000000e+01 9.833333492279052734e-01 9.800000190734863281e-01 9.866666793823242188e-01 9.766666889190673828e-01 8.500000238418579102e-01 5.533333420753479004e-01 7.666666507720947266e-01 7.866666913032531738e-01 9.900000095367431641e-01 9.833333492279052734e-01
6.900000000000000000e+01 9.833333492279052734e-01 9.800000190734863281e-01 9.733333587646484375e-01 9.766666889190673828e-01 7.900000214576721191e-01 6.133333444595336914e-01 6.266666650772094727e-01 4.466666579246520996e-01 9.633333086967468262e-01 9.499999880790710449e-01
7.000000000000000000e+01 9.833333492279052734e-01 9.800000190734863281e-01 9.833333492279052734e-01 9.833333492279052734e-01 7.866666913032531738e-01 1.233333349227905273e-01 6.166666746139526367e-01 3.833333253860473633e-01 9.766666889190673828e-01 9.700000286102294922e-01
7.100000000000000000e+01 9.833333492279052734e-01 9.900000095367431641e-01 9.800000190734863281e-01 9.866666793823242188e-01 7.566666603088378906e-01 5.733333230018615723e-01 5.566666722297668457e-01 4.433333277702331543e-01 9.700000286102294922e-01 9.766666889190673828e-01
7.200000000000000000e+01 9.866666793823242188e-01 9.833333492279052734e-01 9.866666793823242188e-01 9.833333492279052734e-01 7.166666388511657715e-01 6.533333063125610352e-01 8.966666460037231445e-01 7.766666412353515625e-01 9.933333396911621094e-01 9.866666793823242188e-01
7.300000000000000000e+01 9.866666793823242188e-01 9.833333492279052734e-01 9.866666793823242188e-01 9.833333492279052734e-01 7.066666483879089355e-01 7.133333086967468262e-01 8.799999952316284180e-01 8.133333325386047363e-01 9.900000095367431641e-01 9.833333492279052734e-01
7.400000000000000000e+01 9.866666793823242188e-01 9.900000095367431641e-01 9.766666889190673828e-01 9.733333587646484375e-01 6.600000262260437012e-01 7.699999809265136719e-01 5.833333134651184082e-01 4.399999976158142090e-01 9.733333587646484375e-01 9.666666388511657715e-01
7.500000000000000000e+01 9.866666793823242188e-01 9.900000095367431641e-01 9.866666793823242188e-01 9.866666793823242188e-01 6.499999761581420898e-01 6.833333373069763184e-01 8.333333581686019897e-02 2.033333331346511841e-01 9.933333396911621094e-01 9.733333587646484375e-01
7.600000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.866666793823242188e-01 9.833333492279052734e-01 5.933333039283752441e-01 6.800000071525573730e-01 9.100000262260437012e-01 4.766666591167449951e-01 9.900000095367431641e-01 9.866666793823242188e-01
7.700000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.833333492279052734e-01 9.800000190734863281e-01 6.966666579246520996e-01 8.700000047683715820e-01 5.633333325386047363e-01 4.266666769981384277e-01 9.833333492279052734e-01 9.766666889190673828e-01
7.800000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.933333396911621094e-01 9.700000286102294922e-01 8.000000119209289551e-01 7.799999713897705078e-01 4.633333384990692139e-01 3.600000143051147461e-01 9.833333492279052734e-01 9.666666388511657715e-01
7.900000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.866666793823242188e-01 9.833333492279052734e-01 8.066666722297668457e-01 7.833333611488342285e-01 3.600000143051147461e-01 4.399999976158142090e-01 9.900000095367431641e-01 9.733333587646484375e-01
8.000000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.866666793823242188e-01 9.866666793823242188e-01 7.833333611488342285e-01 7.433333396911621094e-01 9.133333563804626465e-01 7.333333492279052734e-01 9.966666698455810547e-01 9.933333396911621094e-01
8.100000000000000000e+01 9.900000095367431641e-01 9.900000095367431641e-01 9.900000095367431641e-01 9.766666889190673828e-01 8.066666722297668457e-01 7.866666913032531738e-01 6.299999952316284180e-01 4.600000083446502686e-01 9.933333396911621094e-01 9.900000095367431641e-01
8.200000000000000000e+01 9.900000095367431641e-01 9.933333396911621094e-01 9.866666793823242188e-01 9.866666793823242188e-01 8.466666936874389648e-01 7.166666388511657715e-01 9.133333563804626465e-01 7.866666913032531738e-01 9.933333396911621094e-01 9.933333396911621094e-01
8.300000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 7.766666412353515625e-01 6.800000071525573730e-01 9.166666865348815918e-01 7.799999713897705078e-01 9.933333396911621094e-01 9.866666793823242188e-01
8.400000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.866666793823242188e-01 9.933333396911621094e-01 6.533333063125610352e-01 6.766666769981384277e-01 9.200000166893005371e-01 3.600000143051147461e-01 9.966666698455810547e-01 9.966666698455810547e-01
8.500000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 9.900000095367431641e-01 6.433333158493041992e-01 6.800000071525573730e-01 9.233333468437194824e-01 7.966666817665100098e-01 9.966666698455810547e-01 9.933333396911621094e-01
8.600000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.866666793823242188e-01 9.800000190734863281e-01 7.733333110809326172e-01 5.733333230018615723e-01 7.066666483879089355e-01 7.500000000000000000e-01 9.966666698455810547e-01 9.866666793823242188e-01
8.700000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 6.633333563804626465e-01 7.333333492279052734e-01 6.033333539962768555e-01 3.466666638851165771e-01 9.833333492279052734e-01 9.766666889190673828e-01
8.800000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 9.833333492279052734e-01 6.566666960716247559e-01 6.700000166893005371e-01 9.566666483879089355e-01 8.533333539962768555e-01 9.966666698455810547e-01 9.766666889190673828e-01
8.900000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.833333492279052734e-01 5.666666626930236816e-01 6.966666579246520996e-01 9.033333063125610352e-01 7.733333110809326172e-01 9.933333396911621094e-01 9.933333396911621094e-01
9.000000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.766666889190673828e-01 8.433333039283752441e-01 6.766666769981384277e-01 3.499999940395355225e-01 4.433333277702331543e-01 9.966666698455810547e-01 9.666666388511657715e-01
9.100000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.866666793823242188e-01 5.500000119209289551e-01 7.533333301544189453e-01 9.733333587646484375e-01 9.066666960716247559e-01 9.900000095367431641e-01 9.800000190734863281e-01
9.200000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 9.933333396911621094e-01 8.700000047683715820e-01 8.166666626930236816e-01 9.066666960716247559e-01 4.066666662693023682e-01 9.966666698455810547e-01 9.966666698455810547e-01
9.300000000000000000e+01 9.933333396911621094e-01 9.900000095367431641e-01 9.900000095367431641e-01 9.866666793823242188e-01 8.700000047683715820e-01 9.066666960716247559e-01 9.266666769981384277e-01 7.300000190734863281e-01 9.966666698455810547e-01 9.866666793823242188e-01
9.400000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 9.833333492279052734e-01 1.433333307504653931e-01 6.966666579246520996e-01 6.899999976158142090e-01 8.100000023841857910e-01 9.966666698455810547e-01 9.900000095367431641e-01
9.500000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.866666793823242188e-01 9.866666793823242188e-01 7.200000286102294922e-01 6.566666960716247559e-01 9.233333468437194824e-01 7.933333516120910645e-01 9.933333396911621094e-01 9.900000095367431641e-01
9.600000000000000000e+01 9.933333396911621094e-01 9.933333396911621094e-01 9.966666698455810547e-01 9.866666793823242188e-01 8.799999952316284180e-01 6.800000071525573730e-01 9.200000166893005371e-01 8.333333134651184082e-01 9.966666698455810547e-01 9.933333396911621094e-01
9.700000000000000000e+01 9.966666698455810547e-01 9.933333396911621094e-01 9.933333396911621094e-01 9.900000095367431641e-01 6.499999761581420898e-01 8.566666841506958008e-01 9.800000190734863281e-01 6.033333539962768555e-01 9.966666698455810547e-01 9.900000095367431641e-01
9.800000000000000000e+01 9.966666698455810547e-01 9.933333396911621094e-01 9.966666698455810547e-01 9.933333396911621094e-01 7.699999809265136719e-01 6.766666769981384277e-01 9.100000262260437012e-01 8.100000023841857910e-01 9.966666698455810547e-01 9.833333492279052734e-01
9.900000000000000000e+01 9.966666698455810547e-01 9.933333396911621094e-01 9.966666698455810547e-01 9.866666793823242188e-01 8.066666722297668457e-01 7.533333301544189453e-01 5.600000023841857910e-01 4.266666769981384277e-01 9.866666793823242188e-01 9.900000095367431641e-01
1.000000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.933333396911621094e-01 9.900000095367431641e-01 7.799999713897705078e-01 8.866666555404663086e-01 9.100000262260437012e-01 7.733333110809326172e-01 9.966666698455810547e-01 9.966666698455810547e-01
1.010000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.900000095367431641e-01 9.900000095367431641e-01 7.466666698455810547e-01 7.133333086967468262e-01 9.200000166893005371e-01 8.299999833106994629e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.020000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.933333396911621094e-01 9.866666793823242188e-01 1.533333361148834229e-01 7.166666388511657715e-01 8.733333349227905273e-01 8.166666626930236816e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.030000000000000000e+02 9.966666698455810547e-01 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 7.133333086967468262e-01 7.266666889190673828e-01 8.999999761581420898e-01 8.399999737739562988e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.040000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.966666698455810547e-01 9.866666793823242188e-01 5.699999928474426270e-01 7.933333516120910645e-01 9.200000166893005371e-01 7.833333611488342285e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.050000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.866666793823242188e-01 9.733333587646484375e-01 7.066666483879089355e-01 8.199999928474426270e-01 5.966666936874389648e-01 4.233333468437194824e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.060000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 9.933333396911621094e-01 7.666666507720947266e-01 8.366666436195373535e-01 9.633333086967468262e-01 9.100000262260437012e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.070000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.866666793823242188e-01 9.866666793823242188e-01 7.633333206176757812e-01 7.799999713897705078e-01 5.799999833106994629e-01 4.199999868869781494e-01 9.933333396911621094e-01 9.800000190734863281e-01
1.080000000000000000e+02 9.966666698455810547e-01 9.966666698455810547e-01 9.900000095367431641e-01 9.900000095367431641e-01 7.033333182334899902e-01 7.599999904632568359e-01 6.033333539962768555e-01 4.399999976158142090e-01 9.933333396911621094e-01 9.800000190734863281e-01
1.090000000000000000e+02 9.966666698455810547e-01 1.000000000000000000e+00 9.966666698455810547e-01 9.866666793823242188e-01 7.799999713897705078e-01 6.600000262260437012e-01 9.433333277702331543e-01 8.399999737739562988e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.100000000000000000e+02 9.966666698455810547e-01 1.000000000000000000e+00 9.866666793823242188e-01 9.966666698455810547e-01 8.266666531562805176e-01 6.533333063125610352e-01 6.000000238418579102e-01 4.199999868869781494e-01 9.966666698455810547e-01 9.800000190734863281e-01
1.110000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 9.933333396911621094e-01 7.633333206176757812e-01 6.499999761581420898e-01 9.266666769981384277e-01 4.499999880790710449e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.120000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 9.800000190734863281e-01 8.199999928474426270e-01 8.399999737739562988e-01 5.733333230018615723e-01 4.300000071525573730e-01 9.866666793823242188e-01 9.800000190734863281e-01
1.130000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.833333492279052734e-01 8.100000023841857910e-01 8.433333039283752441e-01 3.566666543483734131e-01 4.266666769981384277e-01 9.900000095367431641e-01 9.800000190734863281e-01
1.140000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 9.933333396911621094e-01 7.333333492279052734e-01 8.999999761581420898e-01 9.233333468437194824e-01 5.133333206176757812e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.150000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 9.266666769981384277e-01 7.333333492279052734e-01 9.700000286102294922e-01 1.633333265781402588e-01 9.966666698455810547e-01 9.766666889190673828e-01
1.160000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 4.900000095367431641e-01 8.033333420753479004e-01 8.033333420753479004e-01 3.533333241939544678e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.170000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.466666460037231445e-01 7.066666483879089355e-01 5.733333230018615723e-01 4.433333277702331543e-01 9.933333396911621094e-01 9.800000190734863281e-01
1.180000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 7.533333301544189453e-01 6.700000166893005371e-01 9.333333373069763184e-01 2.633333206176757812e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.190000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.966666698455810547e-01 6.600000262260437012e-01 8.466666936874389648e-01 6.466666460037231445e-01 3.766666650772094727e-01 9.833333492279052734e-01 9.733333587646484375e-01
1.200000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.866666793823242188e-01 5.666666626930236816e-01 1.099999994039535522e-01 6.233333349227905273e-01 3.233333230018615723e-01 9.833333492279052734e-01 9.800000190734863281e-01
1.210000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 7.733333110809326172e-01 8.500000238418579102e-01 9.666666388511657715e-01 9.133333563804626465e-01 9.900000095367431641e-01 9.866666793823242188e-01
1.220000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 6.933333277702331543e-01 7.966666817665100098e-01 6.133333444595336914e-01 3.266666531562805176e-01 9.766666889190673828e-01 9.733333587646484375e-01
1.230000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 5.066666603088378906e-01 6.499999761581420898e-01 9.266666769981384277e-01 3.366666734218597412e-01 9.966666698455810547e-01 9.966666698455810547e-01
1.240000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.833333492279052734e-01 8.299999833106994629e-01 6.566666960716247559e-01 6.166666746139526367e-01 4.600000083446502686e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.250000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 9.866666793823242188e-01 8.100000023841857910e-01 8.033333420753479004e-01 6.466666460037231445e-01 1.633333265781402588e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.260000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 8.199999928474426270e-01 7.099999785423278809e-01 8.700000047683715820e-01 1.733333319425582886e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.270000000000000000e+02 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 9.966666698455810547e-01 7.066666483879089355e-01 7.533333301544189453e-01 5.966666936874389648e-01 4.666666686534881592e-01 9.766666889190673828e-01 9.900000095367431641e-01
1.280000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 6.666666865348815918e-01 6.466666460037231445e-01 3.499999940395355225e-01 3.633333444595336914e-01 9.833333492279052734e-01 9.733333587646484375e-01
1.290000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 6.966666579246520996e-01 8.466666936874389648e-01 9.399999976158142090e-01 8.000000119209289551e-01 9.966666698455810547e-01 9.966666698455810547e-01
1.300000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 6.433333158493041992e-01 8.399999737739562988e-01 9.166666865348815918e-01 2.166666686534881592e-01 9.966666698455810547e-01 9.800000190734863281e-01
1.310000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.866666793823242188e-01 7.966666817665100098e-01 6.600000262260437012e-01 9.633333086967468262e-01 9.300000071525573730e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.320000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 9.033333063125610352e-01 7.733333110809326172e-01 9.166666865348815918e-01 7.599999904632568359e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.330000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 9.266666769981384277e-01 8.933333158493041992e-01 9.300000071525573730e-01 8.133333325386047363e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.340000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.900000095367431641e-01 9.966666698455810547e-01 8.633333444595336914e-01 7.866666913032531738e-01 9.599999785423278809e-01 8.966666460037231445e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.350000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 8.433333039283752441e-01 6.899999976158142090e-01 6.466666460037231445e-01 3.466666638851165771e-01 9.900000095367431641e-01 9.766666889190673828e-01
1.360000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 8.299999833106994629e-01 7.933333516120910645e-01 8.733333349227905273e-01 8.333333134651184082e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.370000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.966666698455810547e-01 6.333333253860473633e-01 8.166666626930236816e-01 6.200000047683715820e-01 4.600000083446502686e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.380000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.366666555404663086e-01 8.133333325386047363e-01 6.000000238418579102e-01 2.899999916553497314e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.390000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 7.766666412353515625e-01 7.799999713897705078e-01 9.066666960716247559e-01 8.133333325386047363e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.400000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.900000095367431641e-01 9.900000095367431641e-01 7.966666817665100098e-01 6.666666865348815918e-01 3.499999940395355225e-01 3.300000131130218506e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.410000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.866666793823242188e-01 7.966666817665100098e-01 8.399999737739562988e-01 6.566666960716247559e-01 2.266666740179061890e-01 9.966666698455810547e-01 9.733333587646484375e-01
1.420000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 7.966666817665100098e-01 8.399999737739562988e-01 6.200000047683715820e-01 4.399999976158142090e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.430000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 5.133333206176757812e-01 6.733333468437194824e-01 9.399999976158142090e-01 8.100000023841857910e-01 1.000000000000000000e+00 9.866666793823242188e-01
1.440000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.966666698455810547e-01 5.833333134651184082e-01 6.299999952316284180e-01 6.399999856948852539e-01 3.600000143051147461e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.450000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.700000166893005371e-01 8.433333039283752441e-01 6.166666746139526367e-01 3.833333253860473633e-01 9.933333396911621094e-01 9.900000095367431641e-01
1.460000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 5.699999928474426270e-01 8.899999856948852539e-01 9.166666865348815918e-01 8.033333420753479004e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.470000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 5.633333325386047363e-01 9.233333468437194824e-01 6.800000071525573730e-01 8.600000143051147461e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.480000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.900000095367431641e-01 1.000000000000000000e+00 7.099999785423278809e-01 8.466666936874389648e-01 6.399999856948852539e-01 4.433333277702331543e-01 9.900000095367431641e-01 9.800000190734863281e-01
1.490000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 7.833333611488342285e-01 1.466666609048843384e-01 7.900000214576721191e-01 8.066666722297668457e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.500000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 7.433333396911621094e-01 7.733333110809326172e-01 9.166666865348815918e-01 7.933333516120910645e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.510000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.033333539962768555e-01 6.600000262260437012e-01 3.533333241939544678e-01 4.499999880790710449e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.520000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 6.566666960716247559e-01 6.133333444595336914e-01 9.233333468437194824e-01 8.033333420753479004e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.530000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.899999976158142090e-01 8.033333420753479004e-01 3.499999940395355225e-01 3.533333241939544678e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.540000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 8.199999928474426270e-01 8.333333134651184082e-01 6.366666555404663086e-01 4.466666579246520996e-01 9.933333396911621094e-01 9.866666793823242188e-01
1.550000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 9.933333396911621094e-01 8.199999928474426270e-01 8.466666936874389648e-01 3.600000143051147461e-01 4.533333480358123779e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.560000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 8.333333134651184082e-01 7.533333301544189453e-01 9.366666674613952637e-01 7.699999809265136719e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.570000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 8.666666746139526367e-01 9.233333468437194824e-01 9.300000071525573730e-01 8.100000023841857910e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.580000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 8.333333134651184082e-01 6.800000071525573730e-01 3.633333444595336914e-01 3.300000131130218506e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.590000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 7.300000190734863281e-01 6.999999880790710449e-01 7.633333206176757812e-01 2.466666698455810547e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.600000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 6.499999761581420898e-01 6.733333468437194824e-01 9.233333468437194824e-01 3.199999928474426270e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.610000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 6.766666769981384277e-01 8.366666436195373535e-01 6.366666555404663086e-01 4.600000083446502686e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.620000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 5.433333516120910645e-01 9.200000166893005371e-01 9.333333373069763184e-01 8.033333420753479004e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.630000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 6.033333539962768555e-01 9.300000071525573730e-01 9.200000166893005371e-01 7.833333611488342285e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.640000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 5.500000119209289551e-01 9.133333563804626465e-01 9.133333563804626465e-01 8.166666626930236816e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.650000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 5.766666531562805176e-01 7.566666603088378906e-01 9.200000166893005371e-01 2.500000000000000000e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.660000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.900000095367431641e-01 6.600000262260437012e-01 6.533333063125610352e-01 9.033333063125610352e-01 8.066666722297668457e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.670000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 1.233333349227905273e-01 6.299999952316284180e-01 9.700000286102294922e-01 9.133333563804626465e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.680000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 7.866666913032531738e-01 8.166666626930236816e-01 5.899999737739562988e-01 4.199999868869781494e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.690000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 9.000000357627868652e-02 8.266666531562805176e-01 3.866666555404663086e-01 3.433333337306976318e-01 9.966666698455810547e-01 9.766666889190673828e-01
1.700000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 5.966666936874389648e-01 7.933333516120910645e-01 9.366666674613952637e-01 8.500000238418579102e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.710000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.200000047683715820e-01 1.033333316445350647e-01 3.533333241939544678e-01 4.533333480358123779e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.720000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 8.366666436195373535e-01 7.900000214576721191e-01 9.466666579246520996e-01 3.533333241939544678e-01 1.000000000000000000e+00 9.933333396911621094e-01
1.730000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 8.899999856948852539e-01 8.133333325386047363e-01 7.599999904632568359e-01 8.399999737739562988e-01 1.000000000000000000e+00 9.866666793823242188e-01
1.740000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.033333063125610352e-01 9.333333373069763184e-01 9.066666960716247559e-01 4.533333480358123779e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.750000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 8.433333039283752441e-01 6.700000166893005371e-01 3.766666650772094727e-01 4.333333373069763184e-01 9.966666698455810547e-01 9.800000190734863281e-01
1.760000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.933333396911621094e-01 7.433333396911621094e-01 7.133333086967468262e-01 6.100000143051147461e-01 4.300000071525573730e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.770000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.400000095367431641e-01 6.633333563804626465e-01 6.766666769981384277e-01 3.600000143051147461e-01 9.966666698455810547e-01 9.800000190734863281e-01
1.780000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 6.700000166893005371e-01 6.966666579246520996e-01 7.400000095367431641e-01 8.066666722297668457e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.790000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 7.799999713897705078e-01 7.033333182334899902e-01 6.233333349227905273e-01 3.533333241939544678e-01 9.966666698455810547e-01 9.900000095367431641e-01
1.800000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 6.366666555404663086e-01 6.933333277702331543e-01 9.066666960716247559e-01 8.133333325386047363e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.810000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 7.766666412353515625e-01 8.299999833106994629e-01 3.533333241939544678e-01 3.566666543483734131e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.820000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 9.966666698455810547e-01 7.300000190734863281e-01 1.233333349227905273e-01 3.600000143051147461e-01 4.499999880790710449e-01 9.966666698455810547e-01 9.833333492279052734e-01
1.830000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 6.966666579246520996e-01 8.500000238418579102e-01 3.566666543483734131e-01 4.266666769981384277e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.840000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.966666817665100098e-01 2.133333384990692139e-01 9.733333587646484375e-01 9.300000071525573730e-01 9.966666698455810547e-01 9.933333396911621094e-01
1.850000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.566666603088378906e-01 8.033333420753479004e-01 9.800000190734863281e-01 9.399999976158142090e-01 9.933333396911621094e-01 9.866666793823242188e-01
1.860000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 8.299999833106994629e-01 1.066666692495346069e-01 6.299999952316284180e-01 4.399999976158142090e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.870000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 8.333333134651184082e-01 8.299999833106994629e-01 3.366666734218597412e-01 4.266666769981384277e-01 9.933333396911621094e-01 9.933333396911621094e-01
1.880000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.500000238418579102e-01 8.233333230018615723e-01 3.499999940395355225e-01 4.199999868869781494e-01 9.900000095367431641e-01 9.833333492279052734e-01
1.890000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 7.566666603088378906e-01 8.500000238418579102e-01 3.633333444595336914e-01 2.333333343267440796e-01 9.933333396911621094e-01 9.833333492279052734e-01
1.900000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.699999809265136719e-01 6.999999880790710449e-01 3.933333456516265869e-01 4.466666579246520996e-01 9.933333396911621094e-01 9.900000095367431641e-01
1.910000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 6.499999761581420898e-01 6.466666460037231445e-01 9.166666865348815918e-01 8.000000119209289551e-01 9.966666698455810547e-01 9.966666698455810547e-01
1.920000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 6.733333468437194824e-01 6.966666579246520996e-01 4.000000059604644775e-01 4.266666769981384277e-01 9.933333396911621094e-01 9.800000190734863281e-01
1.930000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.500000000000000000e-01 8.000000119209289551e-01 3.433333337306976318e-01 4.499999880790710449e-01 9.966666698455810547e-01 9.966666698455810547e-01
1.940000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 8.233333230018615723e-01 6.166666746139526367e-01 9.166666865348815918e-01 8.100000023841857910e-01 9.900000095367431641e-01 9.900000095367431641e-01
1.950000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.566666483879089355e-01 6.100000143051147461e-01 9.766666889190673828e-01 9.200000166893005371e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.960000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.966666698455810547e-01 1.000000000000000000e+00 8.333333134651184082e-01 8.166666626930236816e-01 6.533333063125610352e-01 4.600000083446502686e-01 9.966666698455810547e-01 9.866666793823242188e-01
1.970000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 6.399999856948852539e-01 6.100000143051147461e-01 9.733333587646484375e-01 9.233333468437194824e-01 1.000000000000000000e+00 9.900000095367431641e-01
1.980000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 6.733333468437194824e-01 7.066666483879089355e-01 9.233333468437194824e-01 3.766666650772094727e-01 1.000000000000000000e+00 9.966666698455810547e-01
1.990000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 9.933333396911621094e-01 1.000000000000000000e+00 7.300000190734863281e-01 1.033333316445350647e-01 6.000000238418579102e-01 4.399999976158142090e-01 9.966666698455810547e-01 9.766666889190673828e-01
2.000000000000000000e+02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.466666698455810547e-01 6.033333539962768555e-01 9.133333563804626465e-01 8.066666722297668457e-01 1.000000000000000000e+00 9.966666698455810547e-01


==> plots/torch_valid_list.txt <==
x INT8_SMP_valid INT8_EMP_valid INT4_SMP_valid INT4_EMP_valid INT2_SMP_valid_acc INT2_EMP_valid_acc INT1_no_skew_SMP_valid_acc INT1_no_skew_EMP_valid_acc INT1_skew_SMP_valid_acc INT1_skew_EMP_valid_acc
1.000000000000000000e+00 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 7.999999821186065674e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 1.133333370089530945e-01 8.888889104127883911e-02
2.000000000000000000e+00 2.155555486679077148e-01 1.888888925313949585e-01 1.022222191095352173e-01 7.111111283302307129e-02 6.888888776302337646e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 1.000000014901161194e-01 7.111111283302307129e-02
3.000000000000000000e+00 4.000000059604644775e-01 1.400000005960464478e-01 3.044444322586059570e-01 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 6.666667014360427856e-02 2.244444489479064941e-01 7.555555552244186401e-02
4.000000000000000000e+00 5.733333230018615723e-01 2.533333301544189453e-01 5.222222208976745605e-01 6.888888776302337646e-02 7.111111283302307129e-02 9.777777642011642456e-02 6.666667014360427856e-02 1.022222191095352173e-01 4.444444477558135986e-01 1.822222173213958740e-01
5.000000000000000000e+00 4.777777791023254395e-01 3.155555427074432373e-01 4.000000059604644775e-01 2.288888841867446899e-01 6.666667014360427856e-02 7.555555552244186401e-02 7.555555552244186401e-02 1.533333361148834229e-01 2.955555617809295654e-01 1.511111110448837280e-01
6.000000000000000000e+00 4.222222268581390381e-01 2.755555510520935059e-01 4.466666579246520996e-01 4.399999976158142090e-01 1.066666692495346069e-01 6.666667014360427856e-02 6.888888776302337646e-02 1.955555528402328491e-01 3.111111223697662354e-01 4.088888764381408691e-01
7.000000000000000000e+00 4.133333265781402588e-01 2.066666632890701294e-01 5.688889026641845703e-01 4.933333396911621094e-01 6.666667014360427856e-02 1.088888868689537048e-01 7.333333045244216919e-02 6.888888776302337646e-02 4.133333265781402588e-01 5.355555415153503418e-01
8.000000000000000000e+00 4.333333373069763184e-01 1.822222173213958740e-01 6.800000071525573730e-01 4.622222185134887695e-01 6.666667014360427856e-02 1.422222256660461426e-01 1.511111110448837280e-01 2.266666740179061890e-01 6.088888645172119141e-01 4.888888895511627197e-01
9.000000000000000000e+00 4.711111187934875488e-01 1.622222214937210083e-01 7.688888907432556152e-01 4.066666662693023682e-01 7.777778059244155884e-02 1.377777755260467529e-01 1.866666674613952637e-01 3.600000143051147461e-01 6.511111259460449219e-01 4.711111187934875488e-01
1.000000000000000000e+01 5.311111211776733398e-01 1.844444423913955688e-01 8.177777528762817383e-01 3.799999952316284180e-01 7.999999821186065674e-02 1.755555570125579834e-01 1.866666674613952637e-01 3.622222244739532471e-01 7.288888692855834961e-01 4.199999868869781494e-01
1.100000000000000000e+01 5.622222423553466797e-01 2.044444382190704346e-01 8.311111330986022949e-01 4.577777683734893799e-01 2.177777737379074097e-01 1.977777779102325439e-01 1.133333370089530945e-01 1.311111152172088623e-01 6.288889050483703613e-01 6.111111044883728027e-01
1.200000000000000000e+01 5.888888835906982422e-01 2.488888949155807495e-01 8.133333325386047363e-01 4.755555689334869385e-01 2.511111199855804443e-01 1.511111110448837280e-01 1.822222173213958740e-01 1.800000071525573730e-01 6.733333468437194824e-01 6.022222042083740234e-01
1.300000000000000000e+01 5.977777838706970215e-01 2.955555617809295654e-01 8.000000119209289551e-01 4.933333396911621094e-01 2.288888841867446899e-01 1.355555504560470581e-01 2.666666805744171143e-01 9.111110866069793701e-02 7.244444489479064941e-01 6.377778053283691406e-01
1.400000000000000000e+01 6.444444656372070312e-01 4.066666662693023682e-01 8.044444322586059570e-01 5.400000214576721191e-01 1.288888901472091675e-01 1.977777779102325439e-01 2.444444447755813599e-01 1.333333402872085571e-01 7.755555510520935059e-01 6.711111068725585938e-01
1.500000000000000000e+01 6.688888669013977051e-01 4.688888788223266602e-01 8.244444727897644043e-01 5.977777838706970215e-01 1.888888925313949585e-01 2.399999946355819702e-01 1.511111110448837280e-01 1.622222214937210083e-01 6.911110877990722656e-01 6.955555677413940430e-01
1.600000000000000000e+01 6.888889074325561523e-01 5.177778005599975586e-01 8.399999737739562988e-01 6.222222447395324707e-01 3.822222352027893066e-01 2.022222280502319336e-01 1.266666650772094727e-01 1.933333277702331543e-01 7.311111092567443848e-01 7.888888716697692871e-01
1.700000000000000000e+01 7.177777886390686035e-01 5.600000023841857910e-01 8.711110949516296387e-01 5.888888835906982422e-01 4.066666662693023682e-01 1.688888818025588989e-01 1.888888925313949585e-01 2.000000029802322388e-01 7.688888907432556152e-01 6.422222256660461426e-01
1.800000000000000000e+01 7.333333492279052734e-01 5.977777838706970215e-01 8.555555343627929688e-01 6.355555653572082520e-01 1.888888925313949585e-01 2.111111134290695190e-01 1.888888925313949585e-01 1.977777779102325439e-01 7.933333516120910645e-01 7.533333301544189453e-01
1.900000000000000000e+01 7.533333301544189453e-01 6.355555653572082520e-01 8.488888740539550781e-01 6.333333253860473633e-01 2.000000029802322388e-01 2.377777844667434692e-01 1.933333277702331543e-01 1.866666674613952637e-01 8.177777528762817383e-01 7.222222089767456055e-01
2.000000000000000000e+01 7.733333110809326172e-01 6.688888669013977051e-01 8.444444537162780762e-01 6.622222065925598145e-01 4.022222161293029785e-01 3.733333349227905273e-01 4.199999868869781494e-01 4.355555474758148193e-01 8.244444727897644043e-01 6.377778053283691406e-01
2.100000000000000000e+01 7.933333516120910645e-01 6.911110877990722656e-01 8.600000143051147461e-01 7.444444298744201660e-01 4.577777683734893799e-01 4.600000083446502686e-01 7.266666889190673828e-01 1.111111119389533997e-01 8.133333325386047363e-01 7.111111283302307129e-01
2.200000000000000000e+01 8.088889122009277344e-01 7.266666889190673828e-01 8.688889145851135254e-01 7.622222304344177246e-01 2.688888907432556152e-01 4.933333396911621094e-01 4.799999892711639404e-01 1.911111176013946533e-01 8.311111330986022949e-01 7.311111092567443848e-01
2.300000000000000000e+01 8.111110925674438477e-01 7.577777504920959473e-01 8.822222352027893066e-01 7.955555319786071777e-01 2.955555617809295654e-01 3.400000035762786865e-01 4.577777683734893799e-01 3.488888740539550781e-01 8.333333134651184082e-01 7.355555295944213867e-01
2.400000000000000000e+01 8.177777528762817383e-01 7.799999713897705078e-01 8.822222352027893066e-01 8.177777528762817383e-01 5.466666817665100098e-01 3.933333456516265869e-01 4.866666793823242188e-01 1.800000071525573730e-01 7.755555510520935059e-01 6.800000071525573730e-01
2.500000000000000000e+01 8.333333134651184082e-01 8.066666722297668457e-01 8.777777552604675293e-01 8.311111330986022949e-01 6.666667014360427856e-02 1.199999973177909851e-01 2.355555593967437744e-01 2.444444447755813599e-01 8.155555725097656250e-01 7.111111283302307129e-01
2.600000000000000000e+01 8.377777934074401855e-01 8.177777528762817383e-01 8.844444155693054199e-01 8.177777528762817383e-01 5.266666412353515625e-01 2.177777737379074097e-01 5.822222232818603516e-01 6.822222471237182617e-01 8.111110925674438477e-01 7.466666698455810547e-01
2.700000000000000000e+01 8.377777934074401855e-01 8.266666531562805176e-01 8.866666555404663086e-01 8.244444727897644043e-01 3.711111247539520264e-01 2.511111199855804443e-01 5.911111235618591309e-01 6.511111259460449219e-01 7.977777719497680664e-01 7.311111092567443848e-01
2.800000000000000000e+01 8.488888740539550781e-01 8.399999737739562988e-01 8.666666746139526367e-01 8.422222137451171875e-01 2.333333343267440796e-01 4.733333289623260498e-01 8.222222328186035156e-01 6.333333253860473633e-01 8.244444727897644043e-01 7.733333110809326172e-01
2.900000000000000000e+01 8.511111140251159668e-01 8.488888740539550781e-01 8.733333349227905273e-01 8.511111140251159668e-01 2.622222304344177246e-01 4.444444477558135986e-01 5.533333420753479004e-01 3.733333349227905273e-01 8.333333134651184082e-01 7.755555510520935059e-01
3.000000000000000000e+01 8.466666936874389648e-01 8.555555343627929688e-01 8.777777552604675293e-01 8.577777743339538574e-01 3.311111032962799072e-01 3.755555450916290283e-01 3.799999952316284180e-01 6.155555844306945801e-01 8.422222137451171875e-01 7.688888907432556152e-01
3.100000000000000000e+01 8.511111140251159668e-01 8.555555343627929688e-01 8.755555748939514160e-01 8.533333539962768555e-01 6.044444441795349121e-01 4.933333396911621094e-01 7.377777695655822754e-01 4.733333289623260498e-01 8.066666722297668457e-01 7.533333301544189453e-01
3.200000000000000000e+01 8.488888740539550781e-01 8.511111140251159668e-01 8.777777552604675293e-01 8.422222137451171875e-01 6.088888645172119141e-01 5.044444203376770020e-01 5.222222208976745605e-01 3.488888740539550781e-01 8.133333325386047363e-01 7.799999713897705078e-01
3.300000000000000000e+01 8.577777743339538574e-01 8.600000143051147461e-01 8.844444155693054199e-01 8.488888740539550781e-01 6.222222447395324707e-01 3.444444537162780762e-01 3.222222328186035156e-01 2.599999904632568359e-01 8.155555725097656250e-01 7.111111283302307129e-01
3.400000000000000000e+01 8.666666746139526367e-01 8.622221946716308594e-01 8.777777552604675293e-01 8.444444537162780762e-01 3.222222328186035156e-01 3.088888823986053467e-01 4.977777898311614990e-01 5.600000023841857910e-01 8.199999928474426270e-01 6.955555677413940430e-01
3.500000000000000000e+01 8.666666746139526367e-01 8.644444346427917480e-01 8.688889145851135254e-01 8.533333539962768555e-01 2.977777719497680664e-01 3.488888740539550781e-01 7.311111092567443848e-01 5.266666412353515625e-01 8.155555725097656250e-01 7.088888883590698242e-01
3.600000000000000000e+01 8.688889145851135254e-01 8.644444346427917480e-01 8.822222352027893066e-01 8.600000143051147461e-01 2.711111009120941162e-01 3.133333325386047363e-01 5.111111402511596680e-01 3.222222328186035156e-01 8.066666722297668457e-01 6.933333277702331543e-01
3.700000000000000000e+01 8.733333349227905273e-01 8.644444346427917480e-01 8.755555748939514160e-01 8.488888740539550781e-01 4.911110997200012207e-01 3.155555427074432373e-01 5.600000023841857910e-01 1.644444465637207031e-01 8.199999928474426270e-01 7.155555486679077148e-01
3.800000000000000000e+01 8.711110949516296387e-01 8.733333349227905273e-01 8.888888955116271973e-01 8.533333539962768555e-01 4.977777898311614990e-01 2.888889014720916748e-01 5.577777624130249023e-01 2.244444489479064941e-01 8.311111330986022949e-01 7.911111116409301758e-01
3.900000000000000000e+01 8.777777552604675293e-01 8.711110949516296387e-01 8.777777552604675293e-01 8.600000143051147461e-01 6.666667014360427856e-02 3.088888823986053467e-01 7.333333492279052734e-01 5.711110830307006836e-01 8.511111140251159668e-01 6.933333277702331543e-01
4.000000000000000000e+01 8.777777552604675293e-01 8.711110949516296387e-01 8.799999952316284180e-01 8.555555343627929688e-01 1.000000014901161194e-01 2.800000011920928955e-01 6.688888669013977051e-01 3.511111140251159668e-01 8.399999737739562988e-01 7.044444680213928223e-01
4.100000000000000000e+01 8.777777552604675293e-01 8.733333349227905273e-01 8.777777552604675293e-01 8.755555748939514160e-01 3.155555427074432373e-01 2.577777802944183350e-01 6.977777481079101562e-01 7.577777504920959473e-01 8.333333134651184082e-01 7.488889098167419434e-01
4.200000000000000000e+01 8.755555748939514160e-01 8.733333349227905273e-01 8.511111140251159668e-01 8.622221946716308594e-01 3.111111223697662354e-01 2.822222113609313965e-01 8.088889122009277344e-01 7.555555701255798340e-01 8.199999928474426270e-01 7.155555486679077148e-01
4.300000000000000000e+01 8.799999952316284180e-01 8.822222352027893066e-01 8.822222352027893066e-01 8.488888740539550781e-01 2.800000011920928955e-01 6.000000238418579102e-01 5.644444227218627930e-01 3.822222352027893066e-01 8.311111330986022949e-01 7.911111116409301758e-01
4.400000000000000000e+01 8.844444155693054199e-01 8.822222352027893066e-01 8.799999952316284180e-01 8.666666746139526367e-01 5.666666626930236816e-01 5.377777814865112305e-01 8.311111330986022949e-01 7.400000095367431641e-01 8.377777934074401855e-01 7.200000286102294922e-01
4.500000000000000000e+01 8.844444155693054199e-01 8.844444155693054199e-01 8.799999952316284180e-01 8.733333349227905273e-01 3.222222328186035156e-01 3.244444429874420166e-01 5.422222018241882324e-01 3.266666531562805176e-01 8.355555534362792969e-01 7.555555701255798340e-01
4.600000000000000000e+01 8.822222352027893066e-01 8.866666555404663086e-01 8.799999952316284180e-01 8.622221946716308594e-01 3.244444429874420166e-01 4.311110973358154297e-01 5.622222423553466797e-01 3.311111032962799072e-01 8.399999737739562988e-01 7.644444704055786133e-01
4.700000000000000000e+01 8.888888955116271973e-01 8.822222352027893066e-01 8.622221946716308594e-01 8.533333539962768555e-01 3.711111247539520264e-01 5.088889002799987793e-01 5.511111021041870117e-01 2.533333301544189453e-01 8.177777528762817383e-01 7.599999904632568359e-01
4.800000000000000000e+01 8.866666555404663086e-01 8.822222352027893066e-01 8.711110949516296387e-01 8.622221946716308594e-01 3.555555641651153564e-01 4.466666579246520996e-01 7.599999904632568359e-01 6.244444251060485840e-01 8.711110949516296387e-01 7.400000095367431641e-01
4.900000000000000000e+01 8.911111354827880859e-01 8.866666555404663086e-01 8.799999952316284180e-01 8.711110949516296387e-01 2.844444513320922852e-01 4.111111164093017578e-01 8.000000119209289551e-01 6.733333468437194824e-01 8.555555343627929688e-01 7.799999713897705078e-01
5.000000000000000000e+01 8.888888955116271973e-01 8.888888955116271973e-01 8.888888955116271973e-01 8.688889145851135254e-01 3.844444453716278076e-01 5.822222232818603516e-01 7.133333086967468262e-01 6.600000262260437012e-01 8.511111140251159668e-01 6.911110877990722656e-01
5.100000000000000000e+01 8.911111354827880859e-01 8.822222352027893066e-01 8.755555748939514160e-01 8.555555343627929688e-01 5.311111211776733398e-01 6.000000238418579102e-01 2.755555510520935059e-01 2.666666805744171143e-01 8.355555534362792969e-01 7.933333516120910645e-01
5.200000000000000000e+01 8.866666555404663086e-01 8.866666555404663086e-01 8.777777552604675293e-01 8.733333349227905273e-01 6.266666650772094727e-01 9.111110866069793701e-02 5.133333206176757812e-01 3.622222244739532471e-01 8.622221946716308594e-01 7.688888907432556152e-01
5.300000000000000000e+01 8.866666555404663086e-01 8.822222352027893066e-01 8.777777552604675293e-01 8.377777934074401855e-01 3.822222352027893066e-01 6.622222065925598145e-01 5.533333420753479004e-01 1.866666674613952637e-01 8.444444537162780762e-01 7.533333301544189453e-01
5.400000000000000000e+01 8.844444155693054199e-01 8.866666555404663086e-01 8.688889145851135254e-01 8.444444537162780762e-01 4.644444584846496582e-01 5.600000023841857910e-01 4.377777874469757080e-01 3.000000119209289551e-01 8.422222137451171875e-01 7.977777719497680664e-01
5.500000000000000000e+01 8.888888955116271973e-01 8.888888955116271973e-01 8.733333349227905273e-01 8.600000143051147461e-01 5.333333611488342285e-01 6.533333063125610352e-01 1.866666674613952637e-01 3.866666555404663086e-01 8.488888740539550781e-01 7.555555701255798340e-01
5.600000000000000000e+01 9.022222161293029785e-01 8.911111354827880859e-01 8.888888955116271973e-01 8.555555343627929688e-01 1.244444474577903748e-01 6.977777481079101562e-01 5.777778029441833496e-01 3.533333241939544678e-01 8.955555558204650879e-01 7.688888907432556152e-01
5.700000000000000000e+01 9.022222161293029785e-01 8.933333158493041992e-01 8.911111354827880859e-01 8.666666746139526367e-01 4.355555474758148193e-01 5.933333039283752441e-01 7.466666698455810547e-01 6.377778053283691406e-01 8.577777743339538574e-01 7.799999713897705078e-01
5.800000000000000000e+01 8.999999761581420898e-01 8.977777957916259766e-01 8.866666555404663086e-01 8.711110949516296387e-01 5.666666626930236816e-01 1.466666609048843384e-01 6.111111044883728027e-01 7.066666483879089355e-01 8.822222352027893066e-01 8.288888931274414062e-01
5.900000000000000000e+01 9.044444561004638672e-01 8.933333158493041992e-01 8.844444155693054199e-01 8.777777552604675293e-01 4.577777683734893799e-01 6.333333253860473633e-01 5.044444203376770020e-01 3.799999952316284180e-01 8.488888740539550781e-01 7.755555510520935059e-01
6.000000000000000000e+01 9.044444561004638672e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.822222352027893066e-01 9.777777642011642456e-02 4.600000083446502686e-01 5.044444203376770020e-01 2.355555593967437744e-01 8.444444537162780762e-01 8.244444727897644043e-01
6.100000000000000000e+01 8.999999761581420898e-01 8.933333158493041992e-01 8.844444155693054199e-01 8.711110949516296387e-01 5.844444632530212402e-01 6.755555272102355957e-01 5.555555820465087891e-01 2.844444513320922852e-01 8.733333349227905273e-01 7.933333516120910645e-01
6.200000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.799999952316284180e-01 5.666666626930236816e-01 6.844444274902343750e-01 5.577777624130249023e-01 3.666666746139526367e-01 8.244444727897644043e-01 8.066666722297668457e-01
6.300000000000000000e+01 8.977777957916259766e-01 8.955555558204650879e-01 8.644444346427917480e-01 8.844444155693054199e-01 5.488888621330261230e-01 4.155555665493011475e-01 7.955555319786071777e-01 6.622222065925598145e-01 8.711110949516296387e-01 7.866666913032531738e-01
6.400000000000000000e+01 8.977777957916259766e-01 8.933333158493041992e-01 8.799999952316284180e-01 8.799999952316284180e-01 5.866666436195373535e-01 4.444444477558135986e-01 5.933333039283752441e-01 3.755555450916290283e-01 8.466666936874389648e-01 7.844444513320922852e-01
6.500000000000000000e+01 8.977777957916259766e-01 8.888888955116271973e-01 8.777777552604675293e-01 8.488888740539550781e-01 5.977777838706970215e-01 4.444444477558135986e-01 5.422222018241882324e-01 3.822222352027893066e-01 8.533333539962768555e-01 7.955555319786071777e-01
6.600000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.844444155693054199e-01 8.488888740539550781e-01 5.355555415153503418e-01 4.755555689334869385e-01 7.955555319786071777e-01 6.755555272102355957e-01 8.711110949516296387e-01 7.666666507720947266e-01
6.700000000000000000e+01 8.955555558204650879e-01 8.888888955116271973e-01 8.866666555404663086e-01 8.533333539962768555e-01 6.044444441795349121e-01 2.511111199855804443e-01 7.466666698455810547e-01 6.688888669013977051e-01 8.733333349227905273e-01 7.866666913032531738e-01
6.800000000000000000e+01 8.933333158493041992e-01 8.888888955116271973e-01 8.866666555404663086e-01 8.511111140251159668e-01 6.000000238418579102e-01 5.111111402511596680e-01 7.066666483879089355e-01 6.466666460037231445e-01 8.755555748939514160e-01 8.044444322586059570e-01
6.900000000000000000e+01 8.977777957916259766e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.644444346427917480e-01 5.799999833106994629e-01 5.600000023841857910e-01 5.822222232818603516e-01 3.955555558204650879e-01 8.511111140251159668e-01 7.888888716697692871e-01
7.000000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.711110949516296387e-01 8.755555748939514160e-01 5.311111211776733398e-01 1.222222223877906799e-01 5.733333230018615723e-01 3.288888931274414062e-01 8.533333539962768555e-01 7.911111116409301758e-01
7.100000000000000000e+01 8.999999761581420898e-01 8.866666555404663086e-01 8.755555748939514160e-01 8.844444155693054199e-01 5.022222399711608887e-01 3.466666638851165771e-01 5.355555415153503418e-01 3.822222352027893066e-01 8.377777934074401855e-01 7.933333516120910645e-01
7.200000000000000000e+01 8.977777957916259766e-01 8.888888955116271973e-01 8.777777552604675293e-01 8.799999952316284180e-01 4.399999976158142090e-01 3.666666746139526367e-01 7.688888907432556152e-01 6.111111044883728027e-01 8.755555748939514160e-01 7.955555319786071777e-01
7.300000000000000000e+01 8.933333158493041992e-01 8.866666555404663086e-01 8.777777552604675293e-01 8.822222352027893066e-01 4.733333289623260498e-01 3.911111056804656982e-01 7.533333301544189453e-01 6.733333468437194824e-01 8.688889145851135254e-01 8.133333325386047363e-01
7.400000000000000000e+01 9.044444561004638672e-01 8.866666555404663086e-01 8.822222352027893066e-01 8.799999952316284180e-01 5.311111211776733398e-01 4.577777683734893799e-01 5.511111021041870117e-01 3.799999952316284180e-01 8.555555343627929688e-01 7.911111116409301758e-01
7.500000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.777777552604675293e-01 8.888888955116271973e-01 5.400000214576721191e-01 6.288889050483703613e-01 7.555555552244186401e-02 1.733333319425582886e-01 8.755555748939514160e-01 8.066666722297668457e-01
7.600000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.844444155693054199e-01 8.755555748939514160e-01 4.733333289623260498e-01 6.155555844306945801e-01 7.666666507720947266e-01 3.955555558204650879e-01 8.755555748939514160e-01 7.488889098167419434e-01
7.700000000000000000e+01 9.022222161293029785e-01 8.955555558204650879e-01 8.755555748939514160e-01 8.688889145851135254e-01 6.288889050483703613e-01 6.333333253860473633e-01 5.288888812065124512e-01 3.711111247539520264e-01 8.666666746139526367e-01 8.177777528762817383e-01
7.800000000000000000e+01 9.022222161293029785e-01 8.888888955116271973e-01 8.755555748939514160e-01 8.688889145851135254e-01 5.733333230018615723e-01 5.088889002799987793e-01 4.222222268581390381e-01 2.644444406032562256e-01 8.733333349227905273e-01 8.244444727897644043e-01
7.900000000000000000e+01 8.977777957916259766e-01 8.955555558204650879e-01 8.799999952316284180e-01 8.622221946716308594e-01 5.577777624130249023e-01 5.066666603088378906e-01 2.844444513320922852e-01 3.733333349227905273e-01 8.822222352027893066e-01 8.133333325386047363e-01
8.000000000000000000e+01 8.977777957916259766e-01 8.955555558204650879e-01 8.911111354827880859e-01 8.711110949516296387e-01 4.888888895511627197e-01 6.088888645172119141e-01 7.555555701255798340e-01 5.955555438995361328e-01 8.777777552604675293e-01 8.155555725097656250e-01
8.100000000000000000e+01 8.977777957916259766e-01 8.911111354827880859e-01 8.733333349227905273e-01 8.666666746139526367e-01 5.355555415153503418e-01 5.288888812065124512e-01 5.577777624130249023e-01 3.688888847827911377e-01 8.777777552604675293e-01 8.222222328186035156e-01
8.200000000000000000e+01 9.044444561004638672e-01 8.933333158493041992e-01 8.711110949516296387e-01 8.711110949516296387e-01 5.977777838706970215e-01 5.044444203376770020e-01 7.911111116409301758e-01 6.244444251060485840e-01 8.755555748939514160e-01 8.133333325386047363e-01
8.300000000000000000e+01 8.999999761581420898e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.777777552604675293e-01 4.688888788223266602e-01 6.088888645172119141e-01 7.822222113609313965e-01 6.066666841506958008e-01 8.799999952316284180e-01 7.866666913032531738e-01
8.400000000000000000e+01 9.044444561004638672e-01 8.933333158493041992e-01 8.777777552604675293e-01 8.844444155693054199e-01 3.911111056804656982e-01 3.866666555404663086e-01 7.977777719497680664e-01 3.333333432674407959e-01 8.755555748939514160e-01 8.199999928474426270e-01
8.500000000000000000e+01 9.044444561004638672e-01 8.911111354827880859e-01 8.777777552604675293e-01 8.822222352027893066e-01 4.177777767181396484e-01 5.866666436195373535e-01 7.911111116409301758e-01 6.288889050483703613e-01 8.711110949516296387e-01 8.199999928474426270e-01
8.600000000000000000e+01 9.022222161293029785e-01 8.866666555404663086e-01 8.755555748939514160e-01 8.888888955116271973e-01 6.177777647972106934e-01 3.400000035762786865e-01 6.977777481079101562e-01 6.044444441795349121e-01 8.711110949516296387e-01 8.066666722297668457e-01
8.700000000000000000e+01 8.999999761581420898e-01 8.866666555404663086e-01 8.866666555404663086e-01 8.733333349227905273e-01 5.666666626930236816e-01 4.311110973358154297e-01 5.666666626930236816e-01 2.866666615009307861e-01 8.666666746139526367e-01 8.222222328186035156e-01
8.800000000000000000e+01 8.933333158493041992e-01 8.844444155693054199e-01 8.888888955116271973e-01 8.755555748939514160e-01 5.288888812065124512e-01 5.466666817665100098e-01 8.288888931274414062e-01 6.955555677413940430e-01 8.644444346427917480e-01 8.266666531562805176e-01
8.900000000000000000e+01 8.955555558204650879e-01 8.911111354827880859e-01 8.888888955116271973e-01 8.622221946716308594e-01 4.199999868869781494e-01 5.911111235618591309e-01 8.022222518920898438e-01 6.422222256660461426e-01 8.866666555404663086e-01 8.244444727897644043e-01
9.000000000000000000e+01 8.911111354827880859e-01 8.844444155693054199e-01 8.799999952316284180e-01 8.777777552604675293e-01 6.755555272102355957e-01 6.088888645172119141e-01 2.800000011920928955e-01 3.866666555404663086e-01 8.822222352027893066e-01 7.866666913032531738e-01
9.100000000000000000e+01 8.933333158493041992e-01 8.933333158493041992e-01 8.755555748939514160e-01 8.866666555404663086e-01 3.977777659893035889e-01 4.666666686534881592e-01 8.311111330986022949e-01 7.377777695655822754e-01 8.622221946716308594e-01 8.199999928474426270e-01
9.200000000000000000e+01 8.933333158493041992e-01 8.866666555404663086e-01 8.866666555404663086e-01 8.844444155693054199e-01 6.244444251060485840e-01 4.555555582046508789e-01 7.799999713897705078e-01 3.666666746139526367e-01 8.444444537162780762e-01 8.000000119209289551e-01
9.300000000000000000e+01 8.955555558204650879e-01 8.888888955116271973e-01 8.799999952316284180e-01 8.822222352027893066e-01 5.911111235618591309e-01 5.644444227218627930e-01 7.733333110809326172e-01 6.266666650772094727e-01 8.822222352027893066e-01 8.066666722297668457e-01
9.400000000000000000e+01 8.977777957916259766e-01 8.888888955116271973e-01 8.888888955116271973e-01 8.888888955116271973e-01 1.511111110448837280e-01 4.644444584846496582e-01 5.799999833106994629e-01 6.777777671813964844e-01 8.666666746139526367e-01 8.177777528762817383e-01
9.500000000000000000e+01 8.955555558204650879e-01 8.866666555404663086e-01 8.755555748939514160e-01 8.844444155693054199e-01 6.022222042083740234e-01 5.822222232818603516e-01 8.111110925674438477e-01 6.800000071525573730e-01 8.799999952316284180e-01 8.066666722297668457e-01
9.600000000000000000e+01 8.933333158493041992e-01 8.933333158493041992e-01 8.844444155693054199e-01 8.822222352027893066e-01 6.044444441795349121e-01 5.799999833106994629e-01 7.866666913032531738e-01 7.088888883590698242e-01 8.822222352027893066e-01 8.377777934074401855e-01
9.700000000000000000e+01 8.977777957916259766e-01 8.955555558204650879e-01 8.888888955116271973e-01 8.755555748939514160e-01 5.288888812065124512e-01 6.133333444595336914e-01 8.244444727897644043e-01 5.533333420753479004e-01 8.688889145851135254e-01 8.600000143051147461e-01
9.800000000000000000e+01 8.977777957916259766e-01 8.888888955116271973e-01 8.844444155693054199e-01 8.755555748939514160e-01 6.266666650772094727e-01 3.955555558204650879e-01 7.911111116409301758e-01 6.822222471237182617e-01 8.955555558204650879e-01 8.000000119209289551e-01
9.900000000000000000e+01 8.999999761581420898e-01 8.866666555404663086e-01 8.888888955116271973e-01 8.799999952316284180e-01 5.222222208976745605e-01 4.555555582046508789e-01 5.199999809265136719e-01 3.733333349227905273e-01 8.644444346427917480e-01 8.444444537162780762e-01
1.000000000000000000e+02 8.999999761581420898e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.822222352027893066e-01 5.155555605888366699e-01 5.333333611488342285e-01 7.977777719497680664e-01 6.888889074325561523e-01 8.755555748939514160e-01 8.199999928474426270e-01
1.010000000000000000e+02 9.044444561004638672e-01 8.844444155693054199e-01 8.911111354827880859e-01 8.822222352027893066e-01 4.977777898311614990e-01 5.955555438995361328e-01 8.088889122009277344e-01 6.888889074325561523e-01 8.733333349227905273e-01 8.177777528762817383e-01
1.020000000000000000e+02 8.977777957916259766e-01 8.911111354827880859e-01 8.799999952316284180e-01 8.777777552604675293e-01 1.533333361148834229e-01 6.111111044883728027e-01 7.666666507720947266e-01 7.044444680213928223e-01 8.688889145851135254e-01 7.622222304344177246e-01
1.030000000000000000e+02 8.933333158493041992e-01 8.866666555404663086e-01 8.733333349227905273e-01 8.777777552604675293e-01 4.711111187934875488e-01 6.133333444595336914e-01 7.822222113609313965e-01 6.600000262260437012e-01 8.822222352027893066e-01 8.266666531562805176e-01
1.040000000000000000e+02 8.955555558204650879e-01 8.866666555404663086e-01 8.755555748939514160e-01 8.822222352027893066e-01 4.777777791023254395e-01 5.844444632530212402e-01 8.022222518920898438e-01 6.688888669013977051e-01 8.555555343627929688e-01 8.222222328186035156e-01
1.050000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.711110949516296387e-01 8.688889145851135254e-01 5.244444608688354492e-01 6.088888645172119141e-01 5.911111235618591309e-01 3.755555450916290283e-01 8.888888955116271973e-01 8.155555725097656250e-01
1.060000000000000000e+02 8.911111354827880859e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.777777552604675293e-01 6.444444656372070312e-01 5.022222399711608887e-01 8.266666531562805176e-01 7.555555701255798340e-01 8.755555748939514160e-01 8.533333539962768555e-01
1.070000000000000000e+02 8.977777957916259766e-01 8.888888955116271973e-01 8.711110949516296387e-01 8.866666555404663086e-01 5.866666436195373535e-01 4.622222185134887695e-01 5.355555415153503418e-01 3.577777743339538574e-01 8.711110949516296387e-01 8.155555725097656250e-01
1.080000000000000000e+02 8.933333158493041992e-01 8.844444155693054199e-01 8.755555748939514160e-01 8.955555558204650879e-01 5.733333230018615723e-01 4.666666686534881592e-01 5.777778029441833496e-01 3.644444346427917480e-01 8.844444155693054199e-01 7.933333516120910645e-01
1.090000000000000000e+02 8.866666555404663086e-01 8.955555558204650879e-01 8.733333349227905273e-01 8.822222352027893066e-01 4.755555689334869385e-01 5.733333230018615723e-01 8.155555725097656250e-01 7.222222089767456055e-01 8.733333349227905273e-01 8.155555725097656250e-01
1.100000000000000000e+02 8.888888955116271973e-01 8.844444155693054199e-01 8.911111354827880859e-01 8.866666555404663086e-01 5.444444417953491211e-01 5.711110830307006836e-01 5.555555820465087891e-01 3.644444346427917480e-01 8.799999952316284180e-01 8.066666722297668457e-01
1.110000000000000000e+02 8.888888955116271973e-01 8.866666555404663086e-01 8.711110949516296387e-01 8.866666555404663086e-01 4.755555689334869385e-01 5.777778029441833496e-01 8.111110925674438477e-01 4.222222268581390381e-01 8.777777552604675293e-01 8.311111330986022949e-01
1.120000000000000000e+02 8.911111354827880859e-01 8.866666555404663086e-01 8.866666555404663086e-01 8.688889145851135254e-01 5.355555415153503418e-01 5.688889026641845703e-01 5.511111021041870117e-01 3.866666555404663086e-01 8.822222352027893066e-01 8.222222328186035156e-01
1.130000000000000000e+02 8.844444155693054199e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.688889145851135254e-01 5.288888812065124512e-01 6.222222447395324707e-01 2.644444406032562256e-01 3.644444346427917480e-01 8.822222352027893066e-01 7.933333516120910645e-01
1.140000000000000000e+02 8.933333158493041992e-01 8.888888955116271973e-01 8.888888955116271973e-01 8.799999952316284180e-01 4.844444394111633301e-01 5.422222018241882324e-01 8.044444322586059570e-01 4.822222292423248291e-01 8.799999952316284180e-01 8.155555725097656250e-01
1.150000000000000000e+02 8.866666555404663086e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.755555748939514160e-01 6.177777647972106934e-01 4.533333480358123779e-01 8.377777934074401855e-01 1.488888859748840332e-01 8.711110949516296387e-01 8.288888931274414062e-01
1.160000000000000000e+02 8.911111354827880859e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.644444346427917480e-01 4.466666579246520996e-01 6.044444441795349121e-01 6.866666674613952637e-01 3.400000035762786865e-01 9.022222161293029785e-01 8.088889122009277344e-01
1.170000000000000000e+02 8.866666555404663086e-01 8.866666555404663086e-01 8.688889145851135254e-01 8.866666555404663086e-01 4.733333289623260498e-01 6.288889050483703613e-01 5.222222208976745605e-01 3.888888955116271973e-01 8.733333349227905273e-01 8.066666722297668457e-01
1.180000000000000000e+02 8.911111354827880859e-01 8.911111354827880859e-01 8.844444155693054199e-01 8.755555748939514160e-01 6.555555462837219238e-01 6.133333444595336914e-01 8.044444322586059570e-01 2.466666698455810547e-01 8.577777743339538574e-01 8.266666531562805176e-01
1.190000000000000000e+02 8.911111354827880859e-01 8.888888955116271973e-01 8.777777552604675293e-01 8.844444155693054199e-01 4.799999892711639404e-01 6.177777647972106934e-01 5.822222232818603516e-01 3.266666531562805176e-01 8.644444346427917480e-01 8.066666722297668457e-01
1.200000000000000000e+02 8.911111354827880859e-01 8.866666555404663086e-01 8.755555748939514160e-01 8.955555558204650879e-01 4.622222185134887695e-01 1.022222191095352173e-01 5.888888835906982422e-01 2.866666615009307861e-01 8.688889145851135254e-01 8.177777528762817383e-01
1.210000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.911111354827880859e-01 8.866666555404663086e-01 6.244444251060485840e-01 5.133333206176757812e-01 8.399999737739562988e-01 6.955555677413940430e-01 8.644444346427917480e-01 8.399999737739562988e-01
1.220000000000000000e+02 8.911111354827880859e-01 8.888888955116271973e-01 8.822222352027893066e-01 8.755555748939514160e-01 4.199999868869781494e-01 4.644444584846496582e-01 5.644444227218627930e-01 2.866666615009307861e-01 8.644444346427917480e-01 7.955555319786071777e-01
1.230000000000000000e+02 8.977777957916259766e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.711110949516296387e-01 3.088888823986053467e-01 5.666666626930236816e-01 8.000000119209289551e-01 3.111111223697662354e-01 8.777777552604675293e-01 8.399999737739562988e-01
1.240000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.866666555404663086e-01 8.711110949516296387e-01 5.533333420753479004e-01 5.822222232818603516e-01 5.666666626930236816e-01 3.888888955116271973e-01 8.777777552604675293e-01 8.133333325386047363e-01
1.250000000000000000e+02 8.999999761581420898e-01 8.955555558204650879e-01 8.711110949516296387e-01 8.733333349227905273e-01 5.066666603088378906e-01 4.866666793823242188e-01 6.088888645172119141e-01 1.533333361148834229e-01 8.666666746139526367e-01 8.133333325386047363e-01
1.260000000000000000e+02 9.044444561004638672e-01 8.955555558204650879e-01 8.844444155693054199e-01 8.711110949516296387e-01 5.688889026641845703e-01 4.199999868869781494e-01 7.777777910232543945e-01 1.555555611848831177e-01 8.822222352027893066e-01 8.355555534362792969e-01
1.270000000000000000e+02 8.999999761581420898e-01 8.955555558204650879e-01 8.799999952316284180e-01 8.933333158493041992e-01 5.911111235618591309e-01 5.511111021041870117e-01 6.000000238418579102e-01 3.933333456516265869e-01 8.600000143051147461e-01 8.244444727897644043e-01
1.280000000000000000e+02 8.999999761581420898e-01 8.911111354827880859e-01 8.888888955116271973e-01 8.888888955116271973e-01 5.666666626930236816e-01 5.444444417953491211e-01 2.755555510520935059e-01 3.377777636051177979e-01 8.711110949516296387e-01 7.888888716697692871e-01
1.290000000000000000e+02 9.022222161293029785e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.799999952316284180e-01 5.400000214576721191e-01 4.777777791023254395e-01 8.111110925674438477e-01 6.444444656372070312e-01 8.933333158493041992e-01 7.822222113609313965e-01
1.300000000000000000e+02 9.044444561004638672e-01 8.977777957916259766e-01 8.955555558204650879e-01 8.777777552604675293e-01 5.222222208976745605e-01 4.644444584846496582e-01 8.088889122009277344e-01 2.000000029802322388e-01 8.888888955116271973e-01 7.977777719497680664e-01
1.310000000000000000e+02 9.066666960716247559e-01 8.955555558204650879e-01 8.888888955116271973e-01 8.755555748939514160e-01 5.266666412353515625e-01 6.133333444595336914e-01 8.244444727897644043e-01 7.466666698455810547e-01 8.688889145851135254e-01 7.866666913032531738e-01
1.320000000000000000e+02 9.044444561004638672e-01 8.977777957916259766e-01 8.911111354827880859e-01 8.733333349227905273e-01 6.000000238418579102e-01 5.333333611488342285e-01 7.799999713897705078e-01 6.200000047683715820e-01 8.755555748939514160e-01 7.888888716697692871e-01
1.330000000000000000e+02 9.066666960716247559e-01 8.955555558204650879e-01 8.844444155693054199e-01 8.733333349227905273e-01 6.022222042083740234e-01 5.244444608688354492e-01 7.911111116409301758e-01 6.777777671813964844e-01 8.844444155693054199e-01 8.199999928474426270e-01
1.340000000000000000e+02 9.044444561004638672e-01 8.933333158493041992e-01 8.933333158493041992e-01 8.822222352027893066e-01 5.888888835906982422e-01 4.933333396911621094e-01 8.555555343627929688e-01 7.333333492279052734e-01 8.688889145851135254e-01 8.177777528762817383e-01
1.350000000000000000e+02 8.977777957916259766e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.911111354827880859e-01 5.911111235618591309e-01 6.222222447395324707e-01 5.977777838706970215e-01 3.000000119209289551e-01 8.733333349227905273e-01 8.022222518920898438e-01
1.360000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.777777552604675293e-01 8.777777552604675293e-01 6.622222065925598145e-01 4.311110973358154297e-01 8.088889122009277344e-01 6.533333063125610352e-01 8.644444346427917480e-01 8.488888740539550781e-01
1.370000000000000000e+02 8.955555558204650879e-01 8.911111354827880859e-01 8.888888955116271973e-01 8.799999952316284180e-01 5.266666412353515625e-01 6.533333063125610352e-01 6.288889050483703613e-01 4.088888764381408691e-01 8.733333349227905273e-01 8.111110925674438477e-01
1.380000000000000000e+02 8.933333158493041992e-01 8.888888955116271973e-01 8.844444155693054199e-01 8.955555558204650879e-01 5.577777624130249023e-01 5.133333206176757812e-01 5.622222423553466797e-01 2.444444447755813599e-01 8.711110949516296387e-01 8.066666722297668457e-01
1.390000000000000000e+02 8.933333158493041992e-01 8.888888955116271973e-01 8.777777552604675293e-01 8.777777552604675293e-01 5.111111402511596680e-01 4.533333480358123779e-01 8.022222518920898438e-01 6.777777671813964844e-01 8.866666555404663086e-01 8.266666531562805176e-01
1.400000000000000000e+02 8.933333158493041992e-01 8.933333158493041992e-01 8.888888955116271973e-01 8.711110949516296387e-01 4.866666793823242188e-01 6.088888645172119141e-01 2.844444513320922852e-01 2.711111009120941162e-01 8.844444155693054199e-01 8.222222328186035156e-01
1.410000000000000000e+02 8.933333158493041992e-01 8.911111354827880859e-01 8.866666555404663086e-01 8.844444155693054199e-01 4.844444394111633301e-01 5.711110830307006836e-01 6.066666841506958008e-01 1.977777779102325439e-01 8.888888955116271973e-01 8.399999737739562988e-01
1.420000000000000000e+02 8.933333158493041992e-01 8.911111354827880859e-01 8.799999952316284180e-01 8.866666555404663086e-01 5.111111402511596680e-01 5.600000023841857910e-01 6.133333444595336914e-01 3.844444453716278076e-01 8.844444155693054199e-01 8.355555534362792969e-01
1.430000000000000000e+02 8.933333158493041992e-01 8.888888955116271973e-01 8.799999952316284180e-01 8.733333349227905273e-01 4.600000083446502686e-01 5.755555629730224609e-01 8.222222328186035156e-01 6.622222065925598145e-01 8.866666555404663086e-01 8.311111330986022949e-01
1.440000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.822222352027893066e-01 8.866666555404663086e-01 4.866666793823242188e-01 6.133333444595336914e-01 6.066666841506958008e-01 3.422222137451171875e-01 8.799999952316284180e-01 8.399999737739562988e-01
1.450000000000000000e+02 9.022222161293029785e-01 8.933333158493041992e-01 8.933333158493041992e-01 8.933333158493041992e-01 4.955555498600006104e-01 6.133333444595336914e-01 5.488888621330261230e-01 3.355555534362792969e-01 8.822222352027893066e-01 8.333333134651184082e-01
1.460000000000000000e+02 8.977777957916259766e-01 8.911111354827880859e-01 8.933333158493041992e-01 8.911111354827880859e-01 4.644444584846496582e-01 5.488888621330261230e-01 8.222222328186035156e-01 6.377778053283691406e-01 8.933333158493041992e-01 8.133333325386047363e-01
1.470000000000000000e+02 9.022222161293029785e-01 8.933333158493041992e-01 8.888888955116271973e-01 8.755555748939514160e-01 3.644444346427917480e-01 5.911111235618591309e-01 5.888888835906982422e-01 6.977777481079101562e-01 8.955555558204650879e-01 8.600000143051147461e-01
1.480000000000000000e+02 9.022222161293029785e-01 8.999999761581420898e-01 8.844444155693054199e-01 8.955555558204650879e-01 3.977777659893035889e-01 6.133333444595336914e-01 6.244444251060485840e-01 3.555555641651153564e-01 8.644444346427917480e-01 8.355555534362792969e-01
1.490000000000000000e+02 8.999999761581420898e-01 8.999999761581420898e-01 8.933333158493041992e-01 8.711110949516296387e-01 5.199999809265136719e-01 1.644444465637207031e-01 7.155555486679077148e-01 6.444444656372070312e-01 8.844444155693054199e-01 8.244444727897644043e-01
1.500000000000000000e+02 9.022222161293029785e-01 9.022222161293029785e-01 8.866666555404663086e-01 8.933333158493041992e-01 4.933333396911621094e-01 4.600000083446502686e-01 8.155555725097656250e-01 5.977777838706970215e-01 8.888888955116271973e-01 8.155555725097656250e-01
1.510000000000000000e+02 8.977777957916259766e-01 8.999999761581420898e-01 8.777777552604675293e-01 8.977777957916259766e-01 5.222222208976745605e-01 5.533333420753479004e-01 2.733333408832550049e-01 3.733333349227905273e-01 8.644444346427917480e-01 8.244444727897644043e-01
1.520000000000000000e+02 8.999999761581420898e-01 8.999999761581420898e-01 8.866666555404663086e-01 8.799999952316284180e-01 4.755555689334869385e-01 5.177778005599975586e-01 7.977777719497680664e-01 6.688888669013977051e-01 8.777777552604675293e-01 8.355555534362792969e-01
1.530000000000000000e+02 9.022222161293029785e-01 8.933333158493041992e-01 8.822222352027893066e-01 8.777777552604675293e-01 5.600000023841857910e-01 6.288889050483703613e-01 2.733333408832550049e-01 2.599999904632568359e-01 8.755555748939514160e-01 8.155555725097656250e-01
1.540000000000000000e+02 8.999999761581420898e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.733333349227905273e-01 5.266666412353515625e-01 5.977777838706970215e-01 5.755555629730224609e-01 3.733333349227905273e-01 8.733333349227905273e-01 8.244444727897644043e-01
1.550000000000000000e+02 8.999999761581420898e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.844444155693054199e-01 5.155555605888366699e-01 5.533333420753479004e-01 2.755555510520935059e-01 3.822222352027893066e-01 8.644444346427917480e-01 8.333333134651184082e-01
1.560000000000000000e+02 8.999999761581420898e-01 8.955555558204650879e-01 8.866666555404663086e-01 8.822222352027893066e-01 5.577777624130249023e-01 4.511111080646514893e-01 8.066666722297668457e-01 6.333333253860473633e-01 8.777777552604675293e-01 8.222222328186035156e-01
1.570000000000000000e+02 8.955555558204650879e-01 8.933333158493041992e-01 8.844444155693054199e-01 8.755555748939514160e-01 5.577777624130249023e-01 5.555555820465087891e-01 8.155555725097656250e-01 6.422222256660461426e-01 8.666666746139526367e-01 8.244444727897644043e-01
1.580000000000000000e+02 8.933333158493041992e-01 8.955555558204650879e-01 8.711110949516296387e-01 8.777777552604675293e-01 5.266666412353515625e-01 6.000000238418579102e-01 3.133333325386047363e-01 2.733333408832550049e-01 8.844444155693054199e-01 8.288888931274414062e-01
1.590000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.933333158493041992e-01 8.888888955116271973e-01 5.311111211776733398e-01 6.000000238418579102e-01 6.311110854148864746e-01 2.333333343267440796e-01 8.755555748939514160e-01 8.133333325386047363e-01
1.600000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.822222352027893066e-01 5.266666412353515625e-01 5.822222232818603516e-01 8.088889122009277344e-01 2.888889014720916748e-01 8.866666555404663086e-01 8.444444537162780762e-01
1.610000000000000000e+02 8.888888955116271973e-01 8.955555558204650879e-01 8.911111354827880859e-01 8.911111354827880859e-01 5.622222423553466797e-01 7.022222280502319336e-01 6.111111044883728027e-01 3.888888955116271973e-01 8.866666555404663086e-01 8.155555725097656250e-01
1.620000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.911111354827880859e-01 4.688888788223266602e-01 5.600000023841857910e-01 7.888888716697692871e-01 6.488888859748840332e-01 8.888888955116271973e-01 8.333333134651184082e-01
1.630000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.933333158493041992e-01 8.888888955116271973e-01 4.533333480358123779e-01 5.511111021041870117e-01 8.000000119209289551e-01 6.244444251060485840e-01 8.777777552604675293e-01 8.177777528762817383e-01
1.640000000000000000e+02 8.888888955116271973e-01 8.933333158493041992e-01 8.844444155693054199e-01 8.977777957916259766e-01 4.533333480358123779e-01 5.488888621330261230e-01 7.977777719497680664e-01 6.511111259460449219e-01 8.688889145851135254e-01 7.977777719497680664e-01
1.650000000000000000e+02 8.888888955116271973e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.822222352027893066e-01 4.644444584846496582e-01 4.466666579246520996e-01 8.111110925674438477e-01 2.488888949155807495e-01 8.866666555404663086e-01 8.399999737739562988e-01
1.660000000000000000e+02 8.888888955116271973e-01 8.933333158493041992e-01 8.822222352027893066e-01 8.711110949516296387e-01 3.755555450916290283e-01 5.711110830307006836e-01 7.977777719497680664e-01 6.999999880790710449e-01 8.777777552604675293e-01 8.555555343627929688e-01
1.670000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.888888955116271973e-01 8.911111354827880859e-01 1.311111152172088623e-01 5.355555415153503418e-01 8.422222137451171875e-01 7.333333492279052734e-01 8.711110949516296387e-01 8.244444727897644043e-01
1.680000000000000000e+02 8.911111354827880859e-01 8.911111354827880859e-01 8.711110949516296387e-01 8.622221946716308594e-01 4.755555689334869385e-01 6.533333063125610352e-01 5.466666817665100098e-01 3.688888847827911377e-01 8.822222352027893066e-01 8.311111330986022949e-01
1.690000000000000000e+02 8.888888955116271973e-01 8.888888955116271973e-01 8.733333349227905273e-01 8.777777552604675293e-01 1.111111119389533997e-01 6.488888859748840332e-01 3.199999928474426270e-01 2.599999904632568359e-01 8.888888955116271973e-01 8.044444322586059570e-01
1.700000000000000000e+02 8.888888955116271973e-01 8.888888955116271973e-01 8.822222352027893066e-01 8.777777552604675293e-01 4.733333289623260498e-01 4.555555582046508789e-01 8.244444727897644043e-01 6.911110877990722656e-01 8.888888955116271973e-01 8.288888931274414062e-01
1.710000000000000000e+02 8.888888955116271973e-01 8.911111354827880859e-01 8.999999761581420898e-01 8.644444346427917480e-01 5.266666412353515625e-01 1.199999973177909851e-01 2.911111116409301758e-01 3.933333456516265869e-01 8.733333349227905273e-01 8.422222137451171875e-01
1.720000000000000000e+02 8.866666555404663086e-01 8.999999761581420898e-01 8.888888955116271973e-01 8.844444155693054199e-01 6.066666841506958008e-01 4.733333289623260498e-01 8.022222518920898438e-01 3.622222244739532471e-01 8.933333158493041992e-01 8.333333134651184082e-01
1.730000000000000000e+02 8.888888955116271973e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.911111354827880859e-01 5.955555438995361328e-01 4.777777791023254395e-01 7.111111283302307129e-01 6.666666865348815918e-01 8.755555748939514160e-01 8.111110925674438477e-01
1.740000000000000000e+02 8.888888955116271973e-01 8.955555558204650879e-01 8.799999952316284180e-01 8.822222352027893066e-01 6.133333444595336914e-01 5.711110830307006836e-01 7.955555319786071777e-01 4.266666769981384277e-01 8.799999952316284180e-01 8.111110925674438477e-01
1.750000000000000000e+02 8.955555558204650879e-01 8.933333158493041992e-01 8.888888955116271973e-01 8.866666555404663086e-01 5.533333420753479004e-01 5.911111235618591309e-01 2.933333218097686768e-01 3.933333456516265869e-01 8.888888955116271973e-01 8.266666531562805176e-01
1.760000000000000000e+02 8.933333158493041992e-01 8.933333158493041992e-01 8.822222352027893066e-01 8.755555748939514160e-01 6.577777862548828125e-01 6.200000047683715820e-01 5.799999833106994629e-01 4.000000059604644775e-01 8.844444155693054199e-01 8.266666531562805176e-01
1.770000000000000000e+02 8.933333158493041992e-01 8.911111354827880859e-01 8.888888955116271973e-01 8.622221946716308594e-01 6.488888859748840332e-01 6.066666841506958008e-01 6.377778053283691406e-01 2.711111009120941162e-01 8.799999952316284180e-01 8.244444727897644043e-01
1.780000000000000000e+02 8.955555558204650879e-01 8.955555558204650879e-01 8.955555558204650879e-01 8.755555748939514160e-01 6.000000238418579102e-01 5.888888835906982422e-01 6.266666650772094727e-01 6.355555653572082520e-01 8.844444155693054199e-01 8.377777934074401855e-01
1.790000000000000000e+02 8.955555558204650879e-01 8.888888955116271973e-01 8.844444155693054199e-01 8.977777957916259766e-01 4.688888788223266602e-01 6.088888645172119141e-01 6.288889050483703613e-01 2.622222304344177246e-01 8.866666555404663086e-01 8.222222328186035156e-01
1.800000000000000000e+02 8.955555558204650879e-01 8.999999761581420898e-01 8.866666555404663086e-01 8.844444155693054199e-01 4.111111164093017578e-01 5.711110830307006836e-01 8.000000119209289551e-01 6.488888859748840332e-01 8.866666555404663086e-01 8.244444727897644043e-01
1.810000000000000000e+02 8.911111354827880859e-01 8.999999761581420898e-01 8.799999952316284180e-01 8.711110949516296387e-01 4.666666686534881592e-01 7.333333492279052734e-01 2.800000011920928955e-01 2.666666805744171143e-01 8.911111354827880859e-01 8.399999737739562988e-01
1.820000000000000000e+02 8.977777957916259766e-01 8.955555558204650879e-01 8.844444155693054199e-01 8.844444155693054199e-01 6.111111044883728027e-01 1.222222223877906799e-01 2.866666615009307861e-01 3.933333456516265869e-01 8.933333158493041992e-01 8.177777528762817383e-01
1.830000000000000000e+02 8.888888955116271973e-01 8.977777957916259766e-01 8.933333158493041992e-01 8.688889145851135254e-01 5.333333611488342285e-01 5.622222423553466797e-01 2.866666615009307861e-01 3.755555450916290283e-01 8.888888955116271973e-01 8.333333134651184082e-01
1.840000000000000000e+02 8.933333158493041992e-01 8.977777957916259766e-01 8.911111354827880859e-01 8.799999952316284180e-01 6.600000262260437012e-01 2.155555486679077148e-01 8.333333134651184082e-01 7.177777886390686035e-01 8.933333158493041992e-01 8.422222137451171875e-01
1.850000000000000000e+02 8.933333158493041992e-01 8.933333158493041992e-01 8.866666555404663086e-01 8.822222352027893066e-01 4.822222292423248291e-01 5.333333611488342285e-01 8.533333539962768555e-01 7.244444489479064941e-01 8.822222352027893066e-01 8.244444727897644043e-01
1.860000000000000000e+02 8.911111354827880859e-01 8.977777957916259766e-01 8.822222352027893066e-01 8.955555558204650879e-01 5.488888621330261230e-01 1.111111119389533997e-01 6.111111044883728027e-01 3.466666638851165771e-01 8.911111354827880859e-01 8.155555725097656250e-01
1.870000000000000000e+02 8.933333158493041992e-01 8.955555558204650879e-01 8.799999952316284180e-01 8.888888955116271973e-01 5.511111021041870117e-01 5.422222018241882324e-01 2.666666805744171143e-01 3.733333349227905273e-01 8.888888955116271973e-01 8.222222328186035156e-01
1.880000000000000000e+02 8.911111354827880859e-01 8.955555558204650879e-01 8.844444155693054199e-01 8.822222352027893066e-01 5.688889026641845703e-01 5.600000023841857910e-01 2.888889014720916748e-01 3.155555427074432373e-01 8.844444155693054199e-01 8.000000119209289551e-01
1.890000000000000000e+02 8.911111354827880859e-01 8.933333158493041992e-01 8.933333158493041992e-01 8.799999952316284180e-01 6.177777647972106934e-01 5.711110830307006836e-01 2.911111116409301758e-01 1.977777779102325439e-01 8.755555748939514160e-01 8.066666722297668457e-01
1.900000000000000000e+02 8.955555558204650879e-01 8.955555558204650879e-01 8.911111354827880859e-01 8.822222352027893066e-01 6.288889050483703613e-01 5.666666626930236816e-01 3.133333325386047363e-01 3.733333349227905273e-01 8.911111354827880859e-01 8.311111330986022949e-01
1.910000000000000000e+02 8.955555558204650879e-01 8.955555558204650879e-01 8.844444155693054199e-01 8.866666555404663086e-01 5.266666412353515625e-01 5.488888621330261230e-01 8.266666531562805176e-01 6.066666841506958008e-01 8.933333158493041992e-01 8.355555534362792969e-01
1.920000000000000000e+02 8.911111354827880859e-01 8.999999761581420898e-01 8.955555558204650879e-01 8.866666555404663086e-01 5.777778029441833496e-01 5.511111021041870117e-01 3.600000143051147461e-01 3.733333349227905273e-01 8.866666555404663086e-01 8.222222328186035156e-01
1.930000000000000000e+02 8.933333158493041992e-01 8.911111354827880859e-01 8.822222352027893066e-01 8.955555558204650879e-01 4.622222185134887695e-01 6.133333444595336914e-01 2.733333408832550049e-01 4.066666662693023682e-01 8.711110949516296387e-01 8.288888931274414062e-01
1.940000000000000000e+02 8.933333158493041992e-01 8.977777957916259766e-01 8.911111354827880859e-01 8.822222352027893066e-01 4.844444394111633301e-01 5.622222423553466797e-01 8.088889122009277344e-01 6.466666460037231445e-01 8.755555748939514160e-01 8.288888931274414062e-01
1.950000000000000000e+02 8.955555558204650879e-01 8.933333158493041992e-01 9.044444561004638672e-01 8.755555748939514160e-01 6.999999880790710449e-01 4.022222161293029785e-01 8.555555343627929688e-01 6.822222471237182617e-01 8.711110949516296387e-01 8.466666936874389648e-01
1.960000000000000000e+02 8.933333158493041992e-01 8.999999761581420898e-01 8.911111354827880859e-01 8.822222352027893066e-01 5.444444417953491211e-01 4.977777898311614990e-01 5.933333039283752441e-01 3.733333349227905273e-01 8.866666555404663086e-01 8.177777528762817383e-01
1.970000000000000000e+02 8.955555558204650879e-01 8.977777957916259766e-01 8.933333158493041992e-01 8.888888955116271973e-01 5.555555820465087891e-01 3.888888955116271973e-01 8.711110949516296387e-01 6.822222471237182617e-01 8.777777552604675293e-01 8.466666936874389648e-01
1.980000000000000000e+02 8.911111354827880859e-01 8.955555558204650879e-01 8.933333158493041992e-01 8.733333349227905273e-01 5.688889026641845703e-01 4.000000059604644775e-01 8.066666722297668457e-01 3.133333325386047363e-01 8.844444155693054199e-01 8.600000143051147461e-01
1.990000000000000000e+02 8.955555558204650879e-01 8.955555558204650879e-01 8.888888955116271973e-01 8.733333349227905273e-01 6.800000071525573730e-01 1.288888901472091675e-01 5.955555438995361328e-01 3.733333349227905273e-01 8.933333158493041992e-01 8.133333325386047363e-01
2.000000000000000000e+02 8.933333158493041992e-01 8.977777957916259766e-01 8.955555558204650879e-01 8.822222352027893066e-01 5.533333420753479004e-01 5.422222018241882324e-01 8.377777934074401855e-01 6.444444656372070312e-01 8.822222352027893066e-01 8.355555534362792969e-01

